An Effective Theory for Graphene Nanoribbons with Junctions

Graphene nanoribbons are a promising candidate for fault-tolerant quantum electronics. In this scenario, qubits are realised by localised states that can emerge on junctions in hybrid ribbons formed by two armchair nanoribbons of different widths. We derive an effective theory based on a tight-binding ansatz for the description of hybrid nanoribbons and use it to make accurate predictions of the energy gap and nature of the localisation in various hybrid nanoribbon geometries. We use quantum Monte Carlo simulations to demonstrate that the effective theory remains applicable in the presence of Hubbard interactions. We discover, in addition to the well known localisations on junctions, which we call `Fuji', a new type of `Kilimanjaro' localisation smeared out over a segment of the hybrid ribbon. We show that Fuji localisations in hybrids of width $N$ and $N+2$ armchair nanoribbons occur around symmetric junctions if and only if $N\pmod3=1$, while edge-aligned junctions never support strong localisation. This behaviour cannot be explained relying purely on the topological $Z_2$ invariant, which has been believed the origin of the localisations to date.

==> data/dispersion-anr5-gnu.csv <==
k	E_0	E_1	E_2	E_3	E_4	E_5	E_6	E_7	E_8	E_9
-1.047198	-2.0	-2.0	-1.414214	-1.414214	-1.0	1.0	1.414214	1.414214	2.0	2.0
-1.036726	-2.013557	-1.98635	-1.425277	-1.403063	-1.0	1.0	1.403063	1.425277	2.013557	2.013557
-1.026254	-2.02702	-1.97261	-1.436253	-1.391826	-1.0	1.0	1.391826	1.436253	2.02702	2.02702
-1.015782	-2.040388	-1.95878	-1.44714	-1.380502	-1.0	1.0	1.380502	1.44714	2.040388	2.040388
-1.00531	-2.053658	-1.944862	-1.457937	-1.369094	-1.0	1.0	1.369094	1.457937	2.053658	2.053658
-0.994838	-2.066831	-1.930857	-1.468645	-1.357601	-1.0	1.0	1.357601	1.468645	2.066831	2.066831
-0.984366	-2.079904	-1.916768	-1.479262	-1.346025	-1.0	1.0	1.346025	1.479262	2.079904	2.079904
-0.973894	-2.092876	-1.902595	-1.489788	-1.334366	-1.0	1.0	1.334366	1.489788	2.092876	2.092876
-0.963422	-2.105746	-1.888341	-1.500222	-1.322624	-1.0	1.0	1.322624	1.500222	2.105746	2.105746
-0.95295	-2.118513	-1.874007	-1.510564	-1.3108	-1.0	1.0	1.3108	1.510564	2.118513	2.118513
-0.942478	-2.131175	-1.859595	-1.520812	-1.298896	-1.0	1.0	1.298896	1.520812	2.131175	2.131175
-0.932006	-2.14373	-1.845107	-1.530966	-1.286912	-1.0	1.0	1.286912	1.530966	2.14373	2.14373
-0.921534	-2.156179	-1.830544	-1.541026	-1.274848	-1.0	1.0	1.274848	1.541026	2.156179	2.156179
-0.911062	-2.168519	-1.815909	-1.550991	-1.262706	-1.0	1.0	1.262706	1.550991	2.168519	2.168519
-0.90059	-2.18075	-1.801202	-1.560861	-1.250485	-1.0	1.0	1.250485	1.560861	2.18075	2.18075
-0.890118	-2.19287	-1.786427	-1.570634	-1.238188	-1.0	1.0	1.238188	1.570634	2.19287	2.19287
-0.879646	-2.204878	-1.771585	-1.58031	-1.225814	-1.0	1.0	1.225814	1.58031	2.204878	2.204878
-0.869174	-2.216773	-1.756678	-1.589889	-1.213365	-1.0	1.0	1.213365	1.589889	2.216773	2.216773
-0.858702	-2.228554	-1.741708	-1.599369	-1.20084	-1.0	1.0	1.20084	1.599369	2.228554	2.228554
-0.84823	-2.24022	-1.726677	-1.608751	-1.188242	-1.0	1.0	1.188242	1.608751	2.24022	2.24022
-0.837758	-2.25177	-1.711588	-1.618034	-1.175571	-1.0	1.0	1.175571	1.618034	2.25177	2.25177
-0.827286	-2.263202	-1.696442	-1.627217	-1.162826	-1.0	1.0	1.162826	1.627217	2.263202	2.263202
-0.816814	-2.274516	-1.681243	-1.636299	-1.150011	-1.0	1.0	1.150011	1.636299	2.274516	2.274516
-0.806342	-2.285711	-1.665991	-1.645281	-1.137124	-1.0	1.0	1.137124	1.645281	2.285711	2.285711
-0.79587	-2.296785	-1.650691	-1.654161	-1.124167	-1.0	1.0	1.124167	1.654161	2.296785	2.296785
-0.785398	-2.307738	-1.635343	-1.662939	-1.11114	-1.0	1.0	1.11114	1.662939	2.307738	2.307738
-0.774926	-2.318569	-1.61995	-1.671615	-1.098046	-1.0	1.0	1.098046	1.671615	2.318569	2.318569
-0.764454	-2.329276	-1.604516	-1.680187	-1.084883	-1.0	1.0	1.084883	1.680187	2.329276	2.329276
-0.753982	-2.33986	-1.589043	-1.688656	-1.071654	-1.0	1.0	1.071654	1.688656	2.33986	2.33986
-0.74351	-2.350318	-1.573533	-1.69702	-1.058358	-1.0	1.0	1.058358	1.69702	2.350318	2.350318
-0.733038	-2.36065	-1.557989	-1.70528	-1.044997	-1.0	1.0	1.044997	1.70528	2.36065	2.36065
-0.722566	-2.370856	-1.542415	-1.713435	-1.031572	-1.0	1.0	1.031572	1.713435	2.370856	2.370856
-0.712094	-2.380933	-1.526812	-1.721484	-1.018083	-1.0	1.0	1.018083	1.721484	2.380933	2.380933
-0.701622	-2.390883	-1.511185	-1.729427	-1.004531	-1.0	1.0	1.004531	1.729427	2.390883	2.390883
-0.69115	-2.400702	-1.495536	-1.737263	-0.990917	-1.0	1.0	0.990917	1.737263	2.400702	2.400702
-0.680678	-2.410392	-1.479869	-1.744992	-0.977242	-1.0	1.0	0.977242	1.744992	2.410392	2.410392
-0.670206	-2.41995	-1.464186	-1.752613	-0.963507	-1.0	1.0	0.963507	1.752613	2.41995	2.41995
-0.659734	-2.429377	-1.448492	-1.760127	-0.949713	-1.0	1.0	0.949713	1.760127	2.429377	2.429377
-0.649262	-2.438671	-1.43279	-1.767531	-0.93586	-1.0	1.0	0.93586	1.767531	2.438671	2.438671
-0.638791	-2.447831	-1.417083	-1.774827	-0.921949	-1.0	1.0	0.921949	1.774827	2.447831	2.447831
-0.628319	-2.456857	-1.401375	-1.782013	-0.907981	-1.0	1.0	0.907981	1.782013	2.456857	2.456857
-0.617847	-2.465749	-1.385671	-1.789089	-0.893957	-1.0	1.0	0.893957	1.789089	2.465749	2.465749
-0.607375	-2.474504	-1.369974	-1.796055	-0.879878	-1.0	1.0	0.879878	1.796055	2.474504	2.474504
-0.596903	-2.483124	-1.354288	-1.80291	-0.865745	-1.0	1.0	0.865745	1.80291	2.483124	2.483124
-0.586431	-2.491606	-1.338618	-1.809654	-0.851559	-1.0	1.0	0.851559	1.809654	2.491606	2.491606
-0.575959	-2.499951	-1.322969	-1.816286	-0.837319	-1.0	1.0	0.837319	1.816286	2.499951	2.499951
-0.565487	-2.508157	-1.307344	-1.822807	-0.823029	-1.0	1.0	0.823029	1.822807	2.508157	2.508157
-0.555015	-2.516224	-1.291749	-1.829214	-0.808687	-1.0	1.0	0.808687	1.829214	2.516224	2.516224
-0.544543	-2.524151	-1.276189	-1.835509	-0.794296	-1.0	1.0	0.794296	1.835509	2.524151	2.524151
-0.534071	-2.531939	-1.260669	-1.841691	-0.779855	-1.0	1.0	0.779855	1.841691	2.531939	2.531939
-0.523599	-2.539585	-1.245195	-1.847759	-0.765367	-1.0	1.0	0.765367	1.847759	2.539585	2.539585
-0.513127	-2.547089	-1.229771	-1.853713	-0.750831	-1.0	1.0	0.750831	1.853713	2.547089	2.547089
-0.502655	-2.554451	-1.214405	-1.859553	-0.736249	-1.0	1.0	0.736249	1.859553	2.554451	2.554451
-0.492183	-2.561671	-1.199101	-1.865278	-0.721622	-1.0	1.0	0.721622	1.865278	2.561671	2.561671
-0.481711	-2.568747	-1.183866	-1.870888	-0.70695	-1.0	1.0	0.70695	1.870888	2.568747	2.568747
-0.471239	-2.575679	-1.168707	-1.876383	-0.692234	-1.0	1.0	0.692234	1.876383	2.575679	2.575679
-0.460767	-2.582467	-1.153631	-1.881762	-0.677476	-1.0	1.0	0.677476	1.881762	2.582467	2.582467
-0.450295	-2.58911	-1.138644	-1.887024	-0.662676	-1.0	1.0	0.662676	1.887024	2.58911	2.58911
-0.439823	-2.595607	-1.123754	-1.892171	-0.647835	-1.0	1.0	0.647835	1.892171	2.595607	2.595607
-0.429351	-2.601959	-1.108968	-1.8972	-0.632954	-1.0	1.0	0.632954	1.8972	2.601959	2.601959
-0.418879	-2.608164	-1.094296	-1.902113	-0.618034	-1.0	1.0	0.618034	1.902113	2.608164	2.608164
-0.408407	-2.614221	-1.079744	-1.906908	-0.603076	-1.0	1.0	0.603076	1.906908	2.614221	2.614221
-0.397935	-2.620132	-1.065321	-1.911586	-0.588081	-1.0	1.0	0.588081	1.911586	2.620132	2.620132
-0.387463	-2.625894	-1.051037	-1.916146	-0.573049	-1.0	1.0	0.573049	1.916146	2.625894	2.625894
-0.376991	-2.631509	-1.0369	-1.920587	-0.557982	-1.0	1.0	0.557982	1.920587	2.631509	2.631509
-0.366519	-2.636974	-1.022921	-1.92491	-0.542881	-1.0	1.0	0.542881	1.92491	2.636974	2.636974
-0.356047	-2.64229	-1.00911	-1.929115	-0.527746	-1.0	1.0	0.527746	1.929115	2.64229	2.64229
-0.345575	-2.647457	-0.995476	-1.9332	-0.512579	-1.0	1.0	0.512579	1.9332	2.647457	2.647457
-0.335103	-2.652473	-0.982031	-1.937166	-0.49738	-1.0	1.0	0.49738	1.937166	2.652473	2.652473
-0.324631	-2.65734	-0.968786	-1.941013	-0.48215	-1.0	1.0	0.48215	1.941013	2.65734	2.65734
-0.314159	-2.662055	-0.955753	-1.94474	-0.466891	-1.0	1.0	0.466891	1.94474	2.662055	2.662055
-0.303687	-2.666619	-0.942943	-1.948347	-0.451603	-1.0	1.0	0.451603	1.948347	2.666619	2.666619
-0.293215	-2.671032	-0.930369	-1.951834	-0.436286	-1.0	1.0	0.436286	1.951834	2.671032	2.671032
-0.282743	-2.675293	-0.918045	-1.9552	-0.420944	-1.0	1.0	0.420944	1.9552	2.675293	2.675293
-0.272271	-2.679402	-0.905983	-1.958446	-0.405575	-1.0	1.0	0.405575	1.958446	2.679402	2.679402
-0.261799	-2.683358	-0.894197	-1.961571	-0.390181	-1.0	1.0	0.390181	1.961571	2.683358	2.683358
-0.251327	-2.687162	-0.8827	-1.964575	-0.374763	-1.0	1.0	0.374763	1.964575	2.687162	2.687162
-0.240855	-2.690813	-0.871508	-1.967457	-0.359321	-1.0	1.0	0.359321	1.967457	2.690813	2.690813
-0.230383	-2.69431	-0.860635	-1.970219	-0.343858	-1.0	1.0	0.343858	1.970219	2.69431	2.69431
-0.219911	-2.697654	-0.850097	-1.972859	-0.328374	-1.0	1.0	0.328374	1.972859	2.697654	2.697654
-0.20944	-2.700844	-0.839907	-1.975377	-0.312869	-1.0	1.0	0.312869	1.975377	2.700844	2.700844
-0.198968	-2.703879	-0.830082	-1.977773	-0.297345	-1.0	1.0	0.297345	1.977773	2.703879	2.703879
-0.188496	-2.706761	-0.820637	-1.980047	-0.281802	-1.0	1.0	0.281802	1.980047	2.706761	2.706761
-0.178024	-2.709488	-0.811588	-1.982199	-0.266243	-1.0	1.0	0.266243	1.982199	2.709488	2.709488
-0.167552	-2.71206	-0.802951	-1.984229	-0.250666	-1.0	1.0	0.250666	1.984229	2.71206	2.71206
-0.15708	-2.714478	-0.79474	-1.986137	-0.235075	-1.0	1.0	0.235075	1.986137	2.714478	2.714478
-0.146608	-2.71674	-0.786972	-1.987922	-0.219469	-1.0	1.0	0.219469	1.987922	2.71674	2.71674
-0.136136	-2.718847	-0.779662	-1.989584	-0.203849	-1.0	1.0	0.203849	1.989584	2.718847	2.718847
-0.125664	-2.720798	-0.772824	-1.991124	-0.188217	-1.0	1.0	0.188217	1.991124	2.720798	2.720798
-0.115192	-2.722594	-0.766473	-1.992541	-0.172573	-1.0	1.0	0.172573	1.992541	2.722594	2.722594
-0.10472	-2.724234	-0.760623	-1.993835	-0.156918	-1.0	1.0	0.156918	1.993835	2.724234	2.724234
-0.094248	-2.725719	-0.755286	-1.995006	-0.141254	-1.0	1.0	0.141254	1.995006	2.725719	2.725719
-0.083776	-2.727047	-0.750476	-1.996053	-0.125581	-1.0	1.0	0.125581	1.996053	2.727047	2.727047
-0.073304	-2.72822	-0.746203	-1.996978	-0.1099	-1.0	1.0	0.1099	1.996978	2.72822	2.72822
-0.062832	-2.729236	-0.742477	-1.99778	-0.094213	-1.0	1.0	0.094213	1.99778	2.729236	2.729236
-0.05236	-2.730096	-0.739308	-1.998458	-0.07852	-1.0	1.0	0.07852	1.998458	2.730096	2.730096
-0.041888	-2.7308	-0.736705	-1.999013	-0.062822	-1.0	1.0	0.062822	1.999013	2.7308	2.7308
-0.031416	-2.731347	-0.734673	-1.999445	-0.04712	-1.0	1.0	0.04712	1.999445	2.731347	2.731347
-0.020944	-2.731738	-0.733217	-1.999753	-0.031415	-1.0	1.0	0.031415	1.999753	2.731738	2.731738
-0.010472	-2.731973	-0.732343	-1.999938	-0.015708	-1.0	1.0	0.015708	1.999938	2.731973	2.731973
0.0	-2.732051	-0.732051	-2.0	-0.0	-1.0	1.0	0.0	2.0	2.732051	2.732051
0.010472	-2.731973	-0.732343	-1.999938	-0.015708	-1.0	1.0	0.015708	1.999938	2.731973	2.731973
0.020944	-2.731738	-0.733217	-1.999753	-0.031415	-1.0	1.0	0.031415	1.999753	2.731738	2.731738
0.031416	-2.731347	-0.734673	-1.999445	-0.04712	-1.0	1.0	0.04712	1.999445	2.731347	2.731347
0.041888	-2.7308	-0.736705	-1.999013	-0.062822	-1.0	1.0	0.062822	1.999013	2.7308	2.7308
0.05236	-2.730096	-0.739308	-1.998458	-0.07852	-1.0	1.0	0.07852	1.998458	2.730096	2.730096
0.062832	-2.729236	-0.742477	-1.99778	-0.094213	-1.0	1.0	0.094213	1.99778	2.729236	2.729236
0.073304	-2.72822	-0.746203	-1.996978	-0.1099	-1.0	1.0	0.1099	1.996978	2.72822	2.72822
0.083776	-2.727047	-0.750476	-1.996053	-0.125581	-1.0	1.0	0.125581	1.996053	2.727047	2.727047
0.094248	-2.725719	-0.755286	-1.995006	-0.141254	-1.0	1.0	0.141254	1.995006	2.725719	2.725719
0.10472	-2.724234	-0.760623	-1.993835	-0.156918	-1.0	1.0	0.156918	1.993835	2.724234	2.724234
0.115192	-2.722594	-0.766473	-1.992541	-0.172573	-1.0	1.0	0.172573	1.992541	2.722594	2.722594
0.125664	-2.720798	-0.772824	-1.991124	-0.188217	-1.0	1.0	0.188217	1.991124	2.720798	2.720798
0.136136	-2.718847	-0.779662	-1.989584	-0.203849	-1.0	1.0	0.203849	1.989584	2.718847	2.718847
0.146608	-2.71674	-0.786972	-1.987922	-0.219469	-1.0	1.0	0.219469	1.987922	2.71674	2.71674
0.15708	-2.714478	-0.79474	-1.986137	-0.235075	-1.0	1.0	0.235075	1.986137	2.714478	2.714478
0.167552	-2.71206	-0.802951	-1.984229	-0.250666	-1.0	1.0	0.250666	1.984229	2.71206	2.71206
0.178024	-2.709488	-0.811588	-1.982199	-0.266243	-1.0	1.0	0.266243	1.982199	2.709488	2.709488
0.188496	-2.706761	-0.820637	-1.980047	-0.281802	-1.0	1.0	0.281802	1.980047	2.706761	2.706761
0.198968	-2.703879	-0.830082	-1.977773	-0.297345	-1.0	1.0	0.297345	1.977773	2.703879	2.703879
0.20944	-2.700844	-0.839907	-1.975377	-0.312869	-1.0	1.0	0.312869	1.975377	2.700844	2.700844
0.219911	-2.697654	-0.850097	-1.972859	-0.328374	-1.0	1.0	0.328374	1.972859	2.697654	2.697654
0.230383	-2.69431	-0.860635	-1.970219	-0.343858	-1.0	1.0	0.343858	1.970219	2.69431	2.69431
0.240855	-2.690813	-0.871508	-1.967457	-0.359321	-1.0	1.0	0.359321	1.967457	2.690813	2.690813
0.251327	-2.687162	-0.8827	-1.964575	-0.374763	-1.0	1.0	0.374763	1.964575	2.687162	2.687162
0.261799	-2.683358	-0.894197	-1.961571	-0.390181	-1.0	1.0	0.390181	1.961571	2.683358	2.683358
0.272271	-2.679402	-0.905983	-1.958446	-0.405575	-1.0	1.0	0.405575	1.958446	2.679402	2.679402
0.282743	-2.675293	-0.918045	-1.9552	-0.420944	-1.0	1.0	0.420944	1.9552	2.675293	2.675293
0.293215	-2.671032	-0.930369	-1.951834	-0.436286	-1.0	1.0	0.436286	1.951834	2.671032	2.671032
0.303687	-2.666619	-0.942943	-1.948347	-0.451603	-1.0	1.0	0.451603	1.948347	2.666619	2.666619
0.314159	-2.662055	-0.955753	-1.94474	-0.466891	-1.0	1.0	0.466891	1.94474	2.662055	2.662055
0.324631	-2.65734	-0.968786	-1.941013	-0.48215	-1.0	1.0	0.48215	1.941013	2.65734	2.65734
0.335103	-2.652473	-0.982031	-1.937166	-0.49738	-1.0	1.0	0.49738	1.937166	2.652473	2.652473
0.345575	-2.647457	-0.995476	-1.9332	-0.512579	-1.0	1.0	0.512579	1.9332	2.647457	2.647457
0.356047	-2.64229	-1.00911	-1.929115	-0.527746	-1.0	1.0	0.527746	1.929115	2.64229	2.64229
0.366519	-2.636974	-1.022921	-1.92491	-0.542881	-1.0	1.0	0.542881	1.92491	2.636974	2.636974
0.376991	-2.631509	-1.0369	-1.920587	-0.557982	-1.0	1.0	0.557982	1.920587	2.631509	2.631509
0.387463	-2.625894	-1.051037	-1.916146	-0.573049	-1.0	1.0	0.573049	1.916146	2.625894	2.625894
0.397935	-2.620132	-1.065321	-1.911586	-0.588081	-1.0	1.0	0.588081	1.911586	2.620132	2.620132
0.408407	-2.614221	-1.079744	-1.906908	-0.603076	-1.0	1.0	0.603076	1.906908	2.614221	2.614221
0.418879	-2.608164	-1.094296	-1.902113	-0.618034	-1.0	1.0	0.618034	1.902113	2.608164	2.608164
0.429351	-2.601959	-1.108968	-1.8972	-0.632954	-1.0	1.0	0.632954	1.8972	2.601959	2.601959
0.439823	-2.595607	-1.123754	-1.892171	-0.647835	-1.0	1.0	0.647835	1.892171	2.595607	2.595607
0.450295	-2.58911	-1.138644	-1.887024	-0.662676	-1.0	1.0	0.662676	1.887024	2.58911	2.58911
0.460767	-2.582467	-1.153631	-1.881762	-0.677476	-1.0	1.0	0.677476	1.881762	2.582467	2.582467
0.471239	-2.575679	-1.168707	-1.876383	-0.692234	-1.0	1.0	0.692234	1.876383	2.575679	2.575679
0.481711	-2.568747	-1.183866	-1.870888	-0.70695	-1.0	1.0	0.70695	1.870888	2.568747	2.568747
0.492183	-2.561671	-1.199101	-1.865278	-0.721622	-1.0	1.0	0.721622	1.865278	2.561671	2.561671
0.502655	-2.554451	-1.214405	-1.859553	-0.736249	-1.0	1.0	0.736249	1.859553	2.554451	2.554451
0.513127	-2.547089	-1.229771	-1.853713	-0.750831	-1.0	1.0	0.750831	1.853713	2.547089	2.547089
0.523599	-2.539585	-1.245195	-1.847759	-0.765367	-1.0	1.0	0.765367	1.847759	2.539585	2.539585
0.534071	-2.531939	-1.260669	-1.841691	-0.779855	-1.0	1.0	0.779855	1.841691	2.531939	2.531939
0.544543	-2.524151	-1.276189	-1.835509	-0.794296	-1.0	1.0	0.794296	1.835509	2.524151	2.524151
0.555015	-2.516224	-1.291749	-1.829214	-0.808687	-1.0	1.0	0.808687	1.829214	2.516224	2.516224
0.565487	-2.508157	-1.307344	-1.822807	-0.823029	-1.0	1.0	0.823029	1.822807	2.508157	2.508157
0.575959	-2.499951	-1.322969	-1.816286	-0.837319	-1.0	1.0	0.837319	1.816286	2.499951	2.499951
0.586431	-2.491606	-1.338618	-1.809654	-0.851559	-1.0	1.0	0.851559	1.809654	2.491606	2.491606
0.596903	-2.483124	-1.354288	-1.80291	-0.865745	-1.0	1.0	0.865745	1.80291	2.483124	2.483124
0.607375	-2.474504	-1.369974	-1.796055	-0.879878	-1.0	1.0	0.879878	1.796055	2.474504	2.474504
0.617847	-2.465749	-1.385671	-1.789089	-0.893957	-1.0	1.0	0.893957	1.789089	2.465749	2.465749
0.628319	-2.456857	-1.401375	-1.782013	-0.907981	-1.0	1.0	0.907981	1.782013	2.456857	2.456857
0.638791	-2.447831	-1.417083	-1.774827	-0.921949	-1.0	1.0	0.921949	1.774827	2.447831	2.447831
0.649262	-2.438671	-1.43279	-1.767531	-0.93586	-1.0	1.0	0.93586	1.767531	2.438671	2.438671
0.659734	-2.429377	-1.448492	-1.760127	-0.949713	-1.0	1.0	0.949713	1.760127	2.429377	2.429377
0.670206	-2.41995	-1.464186	-1.752613	-0.963507	-1.0	1.0	0.963507	1.752613	2.41995	2.41995
0.680678	-2.410392	-1.479869	-1.744992	-0.977242	-1.0	1.0	0.977242	1.744992	2.410392	2.410392
0.69115	-2.400702	-1.495536	-1.737263	-0.990917	-1.0	1.0	0.990917	1.737263	2.400702	2.400702
0.701622	-2.390883	-1.511185	-1.729427	-1.004531	-1.0	1.0	1.004531	1.729427	2.390883	2.390883
0.712094	-2.380933	-1.526812	-1.721484	-1.018083	-1.0	1.0	1.018083	1.721484	2.380933	2.380933
0.722566	-2.370856	-1.542415	-1.713435	-1.031572	-1.0	1.0	1.031572	1.713435	2.370856	2.370856
0.733038	-2.36065	-1.557989	-1.70528	-1.044997	-1.0	1.0	1.044997	1.70528	2.36065	2.36065
0.74351	-2.350318	-1.573533	-1.69702	-1.058358	-1.0	1.0	1.058358	1.69702	2.350318	2.350318
0.753982	-2.33986	-1.589043	-1.688656	-1.071654	-1.0	1.0	1.071654	1.688656	2.33986	2.33986
0.764454	-2.329276	-1.604516	-1.680187	-1.084883	-1.0	1.0	1.084883	1.680187	2.329276	2.329276
0.774926	-2.318569	-1.61995	-1.671615	-1.098046	-1.0	1.0	1.098046	1.671615	2.318569	2.318569
0.785398	-2.307738	-1.635343	-1.662939	-1.11114	-1.0	1.0	1.11114	1.662939	2.307738	2.307738
0.79587	-2.296785	-1.650691	-1.654161	-1.124167	-1.0	1.0	1.124167	1.654161	2.296785	2.296785
0.806342	-2.285711	-1.665991	-1.645281	-1.137124	-1.0	1.0	1.137124	1.645281	2.285711	2.285711
0.816814	-2.274516	-1.681243	-1.636299	-1.150011	-1.0	1.0	1.150011	1.636299	2.274516	2.274516
0.827286	-2.263202	-1.696442	-1.627217	-1.162826	-1.0	1.0	1.162826	1.627217	2.263202	2.263202
0.837758	-2.25177	-1.711588	-1.618034	-1.175571	-1.0	1.0	1.175571	1.618034	2.25177	2.25177
0.84823	-2.24022	-1.726677	-1.608751	-1.188242	-1.0	1.0	1.188242	1.608751	2.24022	2.24022
0.858702	-2.228554	-1.741708	-1.599369	-1.20084	-1.0	1.0	1.20084	1.599369	2.228554	2.228554
0.869174	-2.216773	-1.756678	-1.589889	-1.213365	-1.0	1.0	1.213365	1.589889	2.216773	2.216773
0.879646	-2.204878	-1.771585	-1.58031	-1.225814	-1.0	1.0	1.225814	1.58031	2.204878	2.204878
0.890118	-2.19287	-1.786427	-1.570634	-1.238188	-1.0	1.0	1.238188	1.570634	2.19287	2.19287
0.90059	-2.18075	-1.801202	-1.560861	-1.250485	-1.0	1.0	1.250485	1.560861	2.18075	2.18075
0.911062	-2.168519	-1.815909	-1.550991	-1.262706	-1.0	1.0	1.262706	1.550991	2.168519	2.168519
0.921534	-2.156179	-1.830544	-1.541026	-1.274848	-1.0	1.0	1.274848	1.541026	2.156179	2.156179
0.932006	-2.14373	-1.845107	-1.530966	-1.286912	-1.0	1.0	1.286912	1.530966	2.14373	2.14373
0.942478	-2.131175	-1.859595	-1.520812	-1.298896	-1.0	1.0	1.298896	1.520812	2.131175	2.131175
0.95295	-2.118513	-1.874007	-1.510564	-1.3108	-1.0	1.0	1.3108	1.510564	2.118513	2.118513
0.963422	-2.105746	-1.888341	-1.500222	-1.322624	-1.0	1.0	1.322624	1.500222	2.105746	2.105746
0.973894	-2.092876	-1.902595	-1.489788	-1.334366	-1.0	1.0	1.334366	1.489788	2.092876	2.092876
0.984366	-2.079904	-1.916768	-1.479262	-1.346025	-1.0	1.0	1.346025	1.479262	2.079904	2.079904
0.994838	-2.066831	-1.930857	-1.468645	-1.357601	-1.0	1.0	1.357601	1.468645	2.066831	2.066831
1.00531	-2.053658	-1.944862	-1.457937	-1.369094	-1.0	1.0	1.369094	1.457937	2.053658	2.053658
1.015782	-2.040388	-1.95878	-1.44714	-1.380502	-1.0	1.0	1.380502	1.44714	2.040388	2.040388
1.026254	-2.02702	-1.97261	-1.436253	-1.391826	-1.0	1.0	1.391826	1.436253	2.02702	2.02702
1.036726	-2.013557	-1.98635	-1.425277	-1.403063	-1.0	1.0	1.403063	1.425277	2.013557	2.013557
1.047198	-2.0	-2.0	-1.414214	-1.414214	-1.0	1.0	1.414214	1.414214	2.0	2.0

==> data/dispersion-anr5.csv <==
k,E_0,E_1,E_2,E_3,E_4,E_5,E_6,E_7,E_8,E_9
-3.141593,-2.0,-2.0,-1.414214,-1.414214,-1.0,1.0,1.414214,1.414214,2.0,2.0
-3.110177,-2.013557,-1.98635,-1.425277,-1.403063,-1.0,1.0,1.403063,1.425277,1.98635,2.013557
-3.078761,-2.02702,-1.97261,-1.436253,-1.391826,-1.0,1.0,1.391826,1.436253,1.97261,2.02702
-3.047345,-2.040388,-1.95878,-1.44714,-1.380502,-1.0,1.0,1.380502,1.44714,1.95878,2.040388
-3.015929,-2.053658,-1.944862,-1.457937,-1.369094,-1.0,1.0,1.369094,1.457937,1.944862,2.053658
-2.984513,-2.066831,-1.930857,-1.468645,-1.357601,-1.0,1.0,1.357601,1.468645,1.930857,2.066831
-2.953097,-2.079904,-1.916768,-1.479262,-1.346025,-1.0,1.0,1.346025,1.479262,1.916768,2.079904
-2.921681,-2.092876,-1.902595,-1.489788,-1.334366,-1.0,1.0,1.334366,1.489788,1.902595,2.092876
-2.890265,-2.105746,-1.888341,-1.500222,-1.322624,-1.0,1.0,1.322624,1.500222,1.888341,2.105746
-2.858849,-2.118513,-1.874007,-1.510564,-1.3108,-1.0,1.0,1.3108,1.510564,1.874007,2.118513
-2.827433,-2.131175,-1.859595,-1.520812,-1.298896,-1.0,1.0,1.298896,1.520812,1.859595,2.131175
-2.796017,-2.14373,-1.845107,-1.530966,-1.286912,-1.0,1.0,1.286912,1.530966,1.845107,2.14373
-2.764602,-2.156179,-1.830544,-1.541026,-1.274848,-1.0,1.0,1.274848,1.541026,1.830544,2.156179
-2.733186,-2.168519,-1.815909,-1.550991,-1.262706,-1.0,1.0,1.262706,1.550991,1.815909,2.168519
-2.70177,-2.18075,-1.801202,-1.560861,-1.250485,-1.0,1.0,1.250485,1.560861,1.801202,2.18075
-2.670354,-2.19287,-1.786427,-1.570634,-1.238188,-1.0,1.0,1.238188,1.570634,1.786427,2.19287
-2.638938,-2.204878,-1.771585,-1.58031,-1.225814,-1.0,1.0,1.225814,1.58031,1.771585,2.204878
-2.607522,-2.216773,-1.756678,-1.589889,-1.213365,-1.0,1.0,1.213365,1.589889,1.756678,2.216773
-2.576106,-2.228554,-1.741708,-1.599369,-1.20084,-1.0,1.0,1.20084,1.599369,1.741708,2.228554
-2.54469,-2.24022,-1.726677,-1.608751,-1.188242,-1.0,1.0,1.188242,1.608751,1.726677,2.24022
-2.513274,-2.25177,-1.711588,-1.618034,-1.175571,-1.0,1.0,1.175571,1.618034,1.711588,2.25177
-2.481858,-2.263202,-1.696442,-1.627217,-1.162826,-1.0,1.0,1.162826,1.627217,1.696442,2.263202
-2.450442,-2.274516,-1.681243,-1.636299,-1.150011,-1.0,1.0,1.150011,1.636299,1.681243,2.274516
-2.419026,-2.285711,-1.665991,-1.645281,-1.137124,-1.0,1.0,1.137124,1.645281,1.665991,2.285711
-2.38761,-2.296785,-1.654161,-1.650691,-1.124167,-1.0,1.0,1.124167,1.650691,1.654161,2.296785
-2.356194,-2.307738,-1.662939,-1.635343,-1.11114,-1.0,1.0,1.11114,1.635343,1.662939,2.307738
-2.324779,-2.318569,-1.671615,-1.61995,-1.098046,-1.0,1.0,1.098046,1.61995,1.671615,2.318569
-2.293363,-2.329276,-1.680187,-1.604516,-1.084883,-1.0,1.0,1.084883,1.604516,1.680187,2.329276
-2.261947,-2.33986,-1.688656,-1.589043,-1.071654,-1.0,1.0,1.071654,1.589043,1.688656,2.33986
-2.230531,-2.350318,-1.69702,-1.573533,-1.058358,-1.0,1.0,1.058358,1.573533,1.69702,2.350318
-2.199115,-2.36065,-1.70528,-1.557989,-1.044997,-1.0,1.0,1.044997,1.557989,1.70528,2.36065
-2.167699,-2.370856,-1.713435,-1.542415,-1.031572,-1.0,1.0,1.031572,1.542415,1.713435,2.370856
-2.136283,-2.380933,-1.721484,-1.526812,-1.018083,-1.0,1.0,1.018083,1.526812,1.721484,2.380933
-2.104867,-2.390883,-1.729427,-1.511185,-1.004531,-1.0,1.0,1.004531,1.511185,1.729427,2.390883
-2.073451,-2.400702,-1.737263,-1.495536,-1.0,-0.990917,0.990917,1.0,1.495536,1.737263,2.400702
-2.042035,-2.410392,-1.744992,-1.479869,-1.0,-0.977242,0.977242,1.0,1.479869,1.744992,2.410392
-2.010619,-2.41995,-1.752613,-1.464186,-1.0,-0.963507,0.963507,1.0,1.464186,1.752613,2.41995
-1.979203,-2.429377,-1.760127,-1.448492,-1.0,-0.949713,0.949713,1.0,1.448492,1.760127,2.429377
-1.947787,-2.438671,-1.767531,-1.43279,-1.0,-0.93586,0.93586,1.0,1.43279,1.767531,2.438671
-1.916372,-2.447831,-1.774827,-1.417083,-1.0,-0.921949,0.921949,1.0,1.417083,1.774827,2.447831
-1.884956,-2.456857,-1.782013,-1.401375,-1.0,-0.907981,0.907981,1.0,1.401375,1.782013,2.456857
-1.85354,-2.465749,-1.789089,-1.385671,-1.0,-0.893957,0.893957,1.0,1.385671,1.789089,2.465749
-1.822124,-2.474504,-1.796055,-1.369974,-1.0,-0.879878,0.879878,1.0,1.369974,1.796055,2.474504
-1.790708,-2.483124,-1.80291,-1.354288,-1.0,-0.865745,0.865745,1.0,1.354288,1.80291,2.483124
-1.759292,-2.491606,-1.809654,-1.338618,-1.0,-0.851559,0.851559,1.0,1.338618,1.809654,2.491606
-1.727876,-2.499951,-1.816286,-1.322969,-1.0,-0.837319,0.837319,1.0,1.322969,1.816286,2.499951
-1.69646,-2.508157,-1.822807,-1.307344,-1.0,-0.823029,0.823029,1.0,1.307344,1.822807,2.508157
-1.665044,-2.516224,-1.829214,-1.291749,-1.0,-0.808687,0.808687,1.0,1.291749,1.829214,2.516224
-1.633628,-2.524151,-1.835509,-1.276189,-1.0,-0.794296,0.794296,1.0,1.276189,1.835509,2.524151
-1.602212,-2.531939,-1.841691,-1.260669,-1.0,-0.779855,0.779855,1.0,1.260669,1.841691,2.531939
-1.570796,-2.539585,-1.847759,-1.245195,-1.0,-0.765367,0.765367,1.0,1.245195,1.847759,2.539585
-1.53938,-2.547089,-1.853713,-1.229771,-1.0,-0.750831,0.750831,1.0,1.229771,1.853713,2.547089
-1.507964,-2.554451,-1.859553,-1.214405,-1.0,-0.736249,0.736249,1.0,1.214405,1.859553,2.554451
-1.476549,-2.561671,-1.865278,-1.199101,-1.0,-0.721622,0.721622,1.0,1.199101,1.865278,2.561671
-1.445133,-2.568747,-1.870888,-1.183866,-1.0,-0.70695,0.70695,1.0,1.183866,1.870888,2.568747
-1.413717,-2.575679,-1.876383,-1.168707,-1.0,-0.692234,0.692234,1.0,1.168707,1.876383,2.575679
-1.382301,-2.582467,-1.881762,-1.153631,-1.0,-0.677476,0.677476,1.0,1.153631,1.881762,2.582467
-1.350885,-2.58911,-1.887024,-1.138644,-1.0,-0.662676,0.662676,1.0,1.138644,1.887024,2.58911
-1.319469,-2.595607,-1.892171,-1.123754,-1.0,-0.647835,0.647835,1.0,1.123754,1.892171,2.595607
-1.288053,-2.601959,-1.8972,-1.108968,-1.0,-0.632954,0.632954,1.0,1.108968,1.8972,2.601959
-1.256637,-2.608164,-1.902113,-1.094296,-1.0,-0.618034,0.618034,1.0,1.094296,1.902113,2.608164
-1.225221,-2.614221,-1.906908,-1.079744,-1.0,-0.603076,0.603076,1.0,1.079744,1.906908,2.614221
-1.193805,-2.620132,-1.911586,-1.065321,-1.0,-0.588081,0.588081,1.0,1.065321,1.911586,2.620132
-1.162389,-2.625894,-1.916146,-1.051037,-1.0,-0.573049,0.573049,1.0,1.051037,1.916146,2.625894
-1.130973,-2.631509,-1.920587,-1.0369,-1.0,-0.557982,0.557982,1.0,1.0369,1.920587,2.631509
-1.099557,-2.636974,-1.92491,-1.022921,-1.0,-0.542881,0.542881,1.0,1.022921,1.92491,2.636974
-1.068142,-2.64229,-1.929115,-1.00911,-1.0,-0.527746,0.527746,1.0,1.00911,1.929115,2.64229
-1.036726,-2.647457,-1.9332,-1.0,-0.995476,-0.512579,0.512579,0.995476,1.0,1.9332,2.647457
-1.00531,-2.652473,-1.937166,-1.0,-0.982031,-0.49738,0.49738,0.982031,1.0,1.937166,2.652473
-0.973894,-2.65734,-1.941013,-1.0,-0.968786,-0.48215,0.48215,0.968786,1.0,1.941013,2.65734
-0.942478,-2.662055,-1.94474,-1.0,-0.955753,-0.466891,0.466891,0.955753,1.0,1.94474,2.662055
-0.911062,-2.666619,-1.948347,-1.0,-0.942943,-0.451603,0.451603,0.942943,1.0,1.948347,2.666619
-0.879646,-2.671032,-1.951834,-1.0,-0.930369,-0.436286,0.436286,0.930369,1.0,1.951834,2.671032
-0.84823,-2.675293,-1.9552,-1.0,-0.918045,-0.420944,0.420944,0.918045,1.0,1.9552,2.675293
-0.816814,-2.679402,-1.958446,-1.0,-0.905983,-0.405575,0.405575,0.905983,1.0,1.958446,2.679402
-0.785398,-2.683358,-1.961571,-1.0,-0.894197,-0.390181,0.390181,0.894197,1.0,1.961571,2.683358
-0.753982,-2.687162,-1.964575,-1.0,-0.8827,-0.374763,0.374763,0.8827,1.0,1.964575,2.687162
-0.722566,-2.690813,-1.967457,-1.0,-0.871508,-0.359321,0.359321,0.871508,1.0,1.967457,2.690813
-0.69115,-2.69431,-1.970219,-1.0,-0.860635,-0.343858,0.343858,0.860635,1.0,1.970219,2.69431
-0.659734,-2.697654,-1.972859,-1.0,-0.850097,-0.328374,0.328374,0.850097,1.0,1.972859,2.697654
-0.628319,-2.700844,-1.975377,-1.0,-0.839907,-0.312869,0.312869,0.839907,1.0,1.975377,2.700844
-0.596903,-2.703879,-1.977773,-1.0,-0.830082,-0.297345,0.297345,0.830082,1.0,1.977773,2.703879
-0.565487,-2.706761,-1.980047,-1.0,-0.820637,-0.281802,0.281802,0.820637,1.0,1.980047,2.706761
-0.534071,-2.709488,-1.982199,-1.0,-0.811588,-0.266243,0.266243,0.811588,1.0,1.982199,2.709488
-0.502655,-2.71206,-1.984229,-1.0,-0.802951,-0.250666,0.250666,0.802951,1.0,1.984229,2.71206
-0.471239,-2.714478,-1.986137,-1.0,-0.79474,-0.235075,0.235075,0.79474,1.0,1.986137,2.714478
-0.439823,-2.71674,-1.987922,-1.0,-0.786972,-0.219469,0.219469,0.786972,1.0,1.987922,2.71674
-0.408407,-2.718847,-1.989584,-1.0,-0.779662,-0.203849,0.203849,0.779662,1.0,1.989584,2.718847
-0.376991,-2.720798,-1.991124,-1.0,-0.772824,-0.188217,0.188217,0.772824,1.0,1.991124,2.720798
-0.345575,-2.722594,-1.992541,-1.0,-0.766473,-0.172573,0.172573,0.766473,1.0,1.992541,2.722594
-0.314159,-2.724234,-1.993835,-1.0,-0.760623,-0.156918,0.156918,0.760623,1.0,1.993835,2.724234
-0.282743,-2.725719,-1.995006,-1.0,-0.755286,-0.141254,0.141254,0.755286,1.0,1.995006,2.725719
-0.251327,-2.727047,-1.996053,-1.0,-0.750476,-0.125581,0.125581,0.750476,1.0,1.996053,2.727047
-0.219911,-2.72822,-1.996978,-1.0,-0.746203,-0.1099,0.1099,0.746203,1.0,1.996978,2.72822
-0.188496,-2.729236,-1.99778,-1.0,-0.742477,-0.094213,0.094213,0.742477,1.0,1.99778,2.729236
-0.15708,-2.730096,-1.998458,-1.0,-0.739308,-0.07852,0.07852,0.739308,1.0,1.998458,2.730096
-0.125664,-2.7308,-1.999013,-1.0,-0.736705,-0.062822,0.062822,0.736705,1.0,1.999013,2.7308
-0.094248,-2.731347,-1.999445,-1.0,-0.734673,-0.04712,0.04712,0.734673,1.0,1.999445,2.731347
-0.062832,-2.731738,-1.999753,-1.0,-0.733217,-0.031415,0.031415,0.733217,1.0,1.999753,2.731738
-0.031416,-2.731973,-1.999938,-1.0,-0.732343,-0.015708,0.015708,0.732343,1.0,1.999938,2.731973
0.0,-2.732051,-2.0,-1.0,-0.732051,-0.0,0.0,0.732051,1.0,2.0,2.732051
0.031416,-2.731973,-1.999938,-1.0,-0.732343,-0.015708,0.015708,0.732343,1.0,1.999938,2.731973
0.062832,-2.731738,-1.999753,-1.0,-0.733217,-0.031415,0.031415,0.733217,1.0,1.999753,2.731738
0.094248,-2.731347,-1.999445,-1.0,-0.734673,-0.04712,0.04712,0.734673,1.0,1.999445,2.731347
0.125664,-2.7308,-1.999013,-1.0,-0.736705,-0.062822,0.062822,0.736705,1.0,1.999013,2.7308
0.15708,-2.730096,-1.998458,-1.0,-0.739308,-0.07852,0.07852,0.739308,1.0,1.998458,2.730096
0.188496,-2.729236,-1.99778,-1.0,-0.742477,-0.094213,0.094213,0.742477,1.0,1.99778,2.729236
0.219911,-2.72822,-1.996978,-1.0,-0.746203,-0.1099,0.1099,0.746203,1.0,1.996978,2.72822
0.251327,-2.727047,-1.996053,-1.0,-0.750476,-0.125581,0.125581,0.750476,1.0,1.996053,2.727047
0.282743,-2.725719,-1.995006,-1.0,-0.755286,-0.141254,0.141254,0.755286,1.0,1.995006,2.725719
0.314159,-2.724234,-1.993835,-1.0,-0.760623,-0.156918,0.156918,0.760623,1.0,1.993835,2.724234
0.345575,-2.722594,-1.992541,-1.0,-0.766473,-0.172573,0.172573,0.766473,1.0,1.992541,2.722594
0.376991,-2.720798,-1.991124,-1.0,-0.772824,-0.188217,0.188217,0.772824,1.0,1.991124,2.720798
0.408407,-2.718847,-1.989584,-1.0,-0.779662,-0.203849,0.203849,0.779662,1.0,1.989584,2.718847
0.439823,-2.71674,-1.987922,-1.0,-0.786972,-0.219469,0.219469,0.786972,1.0,1.987922,2.71674
0.471239,-2.714478,-1.986137,-1.0,-0.79474,-0.235075,0.235075,0.79474,1.0,1.986137,2.714478
0.502655,-2.71206,-1.984229,-1.0,-0.802951,-0.250666,0.250666,0.802951,1.0,1.984229,2.71206
0.534071,-2.709488,-1.982199,-1.0,-0.811588,-0.266243,0.266243,0.811588,1.0,1.982199,2.709488
0.565487,-2.706761,-1.980047,-1.0,-0.820637,-0.281802,0.281802,0.820637,1.0,1.980047,2.706761
0.596903,-2.703879,-1.977773,-1.0,-0.830082,-0.297345,0.297345,0.830082,1.0,1.977773,2.703879
0.628319,-2.700844,-1.975377,-1.0,-0.839907,-0.312869,0.312869,0.839907,1.0,1.975377,2.700844
0.659734,-2.697654,-1.972859,-1.0,-0.850097,-0.328374,0.328374,0.850097,1.0,1.972859,2.697654
0.69115,-2.69431,-1.970219,-1.0,-0.860635,-0.343858,0.343858,0.860635,1.0,1.970219,2.69431
0.722566,-2.690813,-1.967457,-1.0,-0.871508,-0.359321,0.359321,0.871508,1.0,1.967457,2.690813
0.753982,-2.687162,-1.964575,-1.0,-0.8827,-0.374763,0.374763,0.8827,1.0,1.964575,2.687162
0.785398,-2.683358,-1.961571,-1.0,-0.894197,-0.390181,0.390181,0.894197,1.0,1.961571,2.683358
0.816814,-2.679402,-1.958446,-1.0,-0.905983,-0.405575,0.405575,0.905983,1.0,1.958446,2.679402
0.84823,-2.675293,-1.9552,-1.0,-0.918045,-0.420944,0.420944,0.918045,1.0,1.9552,2.675293
0.879646,-2.671032,-1.951834,-1.0,-0.930369,-0.436286,0.436286,0.930369,1.0,1.951834,2.671032
0.911062,-2.666619,-1.948347,-1.0,-0.942943,-0.451603,0.451603,0.942943,1.0,1.948347,2.666619
0.942478,-2.662055,-1.94474,-1.0,-0.955753,-0.466891,0.466891,0.955753,1.0,1.94474,2.662055
0.973894,-2.65734,-1.941013,-1.0,-0.968786,-0.48215,0.48215,0.968786,1.0,1.941013,2.65734
1.00531,-2.652473,-1.937166,-1.0,-0.982031,-0.49738,0.49738,0.982031,1.0,1.937166,2.652473
1.036726,-2.647457,-1.9332,-1.0,-0.995476,-0.512579,0.512579,0.995476,1.0,1.9332,2.647457
1.068142,-2.64229,-1.929115,-1.00911,-1.0,-0.527746,0.527746,1.0,1.00911,1.929115,2.64229
1.099557,-2.636974,-1.92491,-1.022921,-1.0,-0.542881,0.542881,1.0,1.022921,1.92491,2.636974
1.130973,-2.631509,-1.920587,-1.0369,-1.0,-0.557982,0.557982,1.0,1.0369,1.920587,2.631509
1.162389,-2.625894,-1.916146,-1.051037,-1.0,-0.573049,0.573049,1.0,1.051037,1.916146,2.625894
1.193805,-2.620132,-1.911586,-1.065321,-1.0,-0.588081,0.588081,1.0,1.065321,1.911586,2.620132
1.225221,-2.614221,-1.906908,-1.079744,-1.0,-0.603076,0.603076,1.0,1.079744,1.906908,2.614221
1.256637,-2.608164,-1.902113,-1.094296,-1.0,-0.618034,0.618034,1.0,1.094296,1.902113,2.608164
1.288053,-2.601959,-1.8972,-1.108968,-1.0,-0.632954,0.632954,1.0,1.108968,1.8972,2.601959
1.319469,-2.595607,-1.892171,-1.123754,-1.0,-0.647835,0.647835,1.0,1.123754,1.892171,2.595607
1.350885,-2.58911,-1.887024,-1.138644,-1.0,-0.662676,0.662676,1.0,1.138644,1.887024,2.58911
1.382301,-2.582467,-1.881762,-1.153631,-1.0,-0.677476,0.677476,1.0,1.153631,1.881762,2.582467
1.413717,-2.575679,-1.876383,-1.168707,-1.0,-0.692234,0.692234,1.0,1.168707,1.876383,2.575679
1.445133,-2.568747,-1.870888,-1.183866,-1.0,-0.70695,0.70695,1.0,1.183866,1.870888,2.568747
1.476549,-2.561671,-1.865278,-1.199101,-1.0,-0.721622,0.721622,1.0,1.199101,1.865278,2.561671
1.507964,-2.554451,-1.859553,-1.214405,-1.0,-0.736249,0.736249,1.0,1.214405,1.859553,2.554451
1.53938,-2.547089,-1.853713,-1.229771,-1.0,-0.750831,0.750831,1.0,1.229771,1.853713,2.547089
1.570796,-2.539585,-1.847759,-1.245195,-1.0,-0.765367,0.765367,1.0,1.245195,1.847759,2.539585
1.602212,-2.531939,-1.841691,-1.260669,-1.0,-0.779855,0.779855,1.0,1.260669,1.841691,2.531939
1.633628,-2.524151,-1.835509,-1.276189,-1.0,-0.794296,0.794296,1.0,1.276189,1.835509,2.524151
1.665044,-2.516224,-1.829214,-1.291749,-1.0,-0.808687,0.808687,1.0,1.291749,1.829214,2.516224
1.69646,-2.508157,-1.822807,-1.307344,-1.0,-0.823029,0.823029,1.0,1.307344,1.822807,2.508157
1.727876,-2.499951,-1.816286,-1.322969,-1.0,-0.837319,0.837319,1.0,1.322969,1.816286,2.499951
1.759292,-2.491606,-1.809654,-1.338618,-1.0,-0.851559,0.851559,1.0,1.338618,1.809654,2.491606
1.790708,-2.483124,-1.80291,-1.354288,-1.0,-0.865745,0.865745,1.0,1.354288,1.80291,2.483124
1.822124,-2.474504,-1.796055,-1.369974,-1.0,-0.879878,0.879878,1.0,1.369974,1.796055,2.474504
1.85354,-2.465749,-1.789089,-1.385671,-1.0,-0.893957,0.893957,1.0,1.385671,1.789089,2.465749
1.884956,-2.456857,-1.782013,-1.401375,-1.0,-0.907981,0.907981,1.0,1.401375,1.782013,2.456857
1.916372,-2.447831,-1.774827,-1.417083,-1.0,-0.921949,0.921949,1.0,1.417083,1.774827,2.447831
1.947787,-2.438671,-1.767531,-1.43279,-1.0,-0.93586,0.93586,1.0,1.43279,1.767531,2.438671
1.979203,-2.429377,-1.760127,-1.448492,-1.0,-0.949713,0.949713,1.0,1.448492,1.760127,2.429377
2.010619,-2.41995,-1.752613,-1.464186,-1.0,-0.963507,0.963507,1.0,1.464186,1.752613,2.41995
2.042035,-2.410392,-1.744992,-1.479869,-1.0,-0.977242,0.977242,1.0,1.479869,1.744992,2.410392
2.073451,-2.400702,-1.737263,-1.495536,-1.0,-0.990917,0.990917,1.0,1.495536,1.737263,2.400702
2.104867,-2.390883,-1.729427,-1.511185,-1.004531,-1.0,1.0,1.004531,1.511185,1.729427,2.390883
2.136283,-2.380933,-1.721484,-1.526812,-1.018083,-1.0,1.0,1.018083,1.526812,1.721484,2.380933
2.167699,-2.370856,-1.713435,-1.542415,-1.031572,-1.0,1.0,1.031572,1.542415,1.713435,2.370856
2.199115,-2.36065,-1.70528,-1.557989,-1.044997,-1.0,1.0,1.044997,1.557989,1.70528,2.36065
2.230531,-2.350318,-1.69702,-1.573533,-1.058358,-1.0,1.0,1.058358,1.573533,1.69702,2.350318
2.261947,-2.33986,-1.688656,-1.589043,-1.071654,-1.0,1.0,1.071654,1.589043,1.688656,2.33986
2.293363,-2.329276,-1.680187,-1.604516,-1.084883,-1.0,1.0,1.084883,1.604516,1.680187,2.329276
2.324779,-2.318569,-1.671615,-1.61995,-1.098046,-1.0,1.0,1.098046,1.61995,1.671615,2.318569
2.356194,-2.307738,-1.662939,-1.635343,-1.11114,-1.0,1.0,1.11114,1.635343,1.662939,2.307738
2.38761,-2.296785,-1.654161,-1.650691,-1.124167,-1.0,1.0,1.124167,1.650691,1.654161,2.296785
2.419026,-2.285711,-1.665991,-1.645281,-1.137124,-1.0,1.0,1.137124,1.645281,1.665991,2.285711
2.450442,-2.274516,-1.681243,-1.636299,-1.150011,-1.0,1.0,1.150011,1.636299,1.681243,2.274516
2.481858,-2.263202,-1.696442,-1.627217,-1.162826,-1.0,1.0,1.162826,1.627217,1.696442,2.263202
2.513274,-2.25177,-1.711588,-1.618034,-1.175571,-1.0,1.0,1.175571,1.618034,1.711588,2.25177
2.54469,-2.24022,-1.726677,-1.608751,-1.188242,-1.0,1.0,1.188242,1.608751,1.726677,2.24022
2.576106,-2.228554,-1.741708,-1.599369,-1.20084,-1.0,1.0,1.20084,1.599369,1.741708,2.228554
2.607522,-2.216773,-1.756678,-1.589889,-1.213365,-1.0,1.0,1.213365,1.589889,1.756678,2.216773
2.638938,-2.204878,-1.771585,-1.58031,-1.225814,-1.0,1.0,1.225814,1.58031,1.771585,2.204878
2.670354,-2.19287,-1.786427,-1.570634,-1.238188,-1.0,1.0,1.238188,1.570634,1.786427,2.19287
2.70177,-2.18075,-1.801202,-1.560861,-1.250485,-1.0,1.0,1.250485,1.560861,1.801202,2.18075
2.733186,-2.168519,-1.815909,-1.550991,-1.262706,-1.0,1.0,1.262706,1.550991,1.815909,2.168519
2.764602,-2.156179,-1.830544,-1.541026,-1.274848,-1.0,1.0,1.274848,1.541026,1.830544,2.156179
2.796017,-2.14373,-1.845107,-1.530966,-1.286912,-1.0,1.0,1.286912,1.530966,1.845107,2.14373
2.827433,-2.131175,-1.859595,-1.520812,-1.298896,-1.0,1.0,1.298896,1.520812,1.859595,2.131175
2.858849,-2.118513,-1.874007,-1.510564,-1.3108,-1.0,1.0,1.3108,1.510564,1.874007,2.118513
2.890265,-2.105746,-1.888341,-1.500222,-1.322624,-1.0,1.0,1.322624,1.500222,1.888341,2.105746
2.921681,-2.092876,-1.902595,-1.489788,-1.334366,-1.0,1.0,1.334366,1.489788,1.902595,2.092876
2.953097,-2.079904,-1.916768,-1.479262,-1.346025,-1.0,1.0,1.346025,1.479262,1.916768,2.079904
2.984513,-2.066831,-1.930857,-1.468645,-1.357601,-1.0,1.0,1.357601,1.468645,1.930857,2.066831
3.015929,-2.053658,-1.944862,-1.457937,-1.369094,-1.0,1.0,1.369094,1.457937,1.944862,2.053658
3.047345,-2.040388,-1.95878,-1.44714,-1.380502,-1.0,1.0,1.380502,1.44714,1.95878,2.040388
3.078761,-2.02702,-1.97261,-1.436253,-1.391826,-1.0,1.0,1.391826,1.436253,1.97261,2.02702
3.110177,-2.013557,-1.98635,-1.425277,-1.403063,-1.0,1.0,1.403063,1.425277,1.98635,2.013557
3.141593,-2.0,-2.0,-1.414214,-1.414214,-1.0,1.0,1.414214,1.414214,2.0,2.0

==> data/dispersion-anr6-gnu.csv <==
k	E_0	E_1	E_2	E_3	E_4	E_5	E_6	E_7	E_8	E_9	E_10	E_11
-1.047198	-2.06082	-2.06082	-1.598424	-1.598424	-1.09456	-1.09456	1.09456	1.09456	1.598424	1.598424	2.06082	2.06082
-1.036726	-2.074509	-2.04704	-1.610631	-1.586123	-1.088155	-1.100928	1.088155	1.100928	1.610631	1.586123	2.074509	2.074509
-1.026254	-2.088104	-2.03317	-1.622743	-1.573728	-1.081713	-1.107258	1.081713	1.107258	1.622743	1.573728	2.088104	2.088104
-1.015782	-2.101605	-2.019211	-1.63476	-1.561242	-1.075237	-1.113549	1.075237	1.113549	1.63476	1.561242	2.101605	2.101605
-1.00531	-2.11501	-2.005166	-1.64668	-1.548664	-1.068725	-1.1198	1.068725	1.1198	1.64668	1.548664	2.11501	2.11501
-0.994838	-2.128318	-1.991036	-1.658503	-1.535996	-1.06218	-1.12601	1.06218	1.12601	1.658503	1.535996	2.128318	2.128318
-0.984366	-2.141526	-1.976822	-1.670228	-1.523239	-1.055603	-1.132178	1.055603	1.132178	1.670228	1.523239	2.141526	2.141526
-0.973894	-2.154634	-1.962527	-1.681853	-1.510392	-1.048995	-1.138304	1.048995	1.138304	1.681853	1.510392	2.154634	2.154634
-0.963422	-2.16764	-1.948151	-1.693379	-1.497459	-1.042356	-1.144386	1.042356	1.144386	1.693379	1.497459	2.16764	2.16764
-0.95295	-2.180544	-1.933698	-1.704805	-1.484438	-1.035687	-1.150424	1.035687	1.150424	1.704805	1.484438	2.180544	2.180544
-0.942478	-2.193342	-1.919169	-1.716129	-1.471332	-1.028991	-1.156418	1.028991	1.156418	1.716129	1.471332	2.193342	2.193342
-0.932006	-2.206035	-1.904565	-1.727351	-1.458141	-1.022268	-1.162366	1.022268	1.162366	1.727351	1.458141	2.206035	2.206035
-0.921534	-2.218621	-1.889889	-1.73847	-1.444866	-1.015518	-1.168267	1.015518	1.168267	1.73847	1.444866	2.218621	2.218621
-0.911062	-2.231098	-1.875143	-1.749486	-1.431508	-1.008744	-1.174121	1.008744	1.174121	1.749486	1.431508	2.231098	2.231098
-0.90059	-2.243466	-1.860328	-1.760397	-1.418068	-1.001946	-1.179927	1.001946	1.179927	1.760397	1.418068	2.243466	2.243466
-0.890118	-2.255723	-1.845446	-1.771203	-1.404548	-0.995126	-1.185685	0.995126	1.185685	1.771203	1.404548	2.255723	2.255723
-0.879646	-2.267868	-1.830501	-1.781904	-1.390948	-0.988285	-1.191393	0.988285	1.191393	1.781904	1.390948	2.267868	2.267868
-0.869174	-2.2799	-1.815493	-1.792497	-1.377269	-0.981424	-1.197051	0.981424	1.197051	1.792497	1.377269	2.2799	2.2799
-0.858702	-2.291818	-1.800425	-1.802984	-1.363512	-0.974544	-1.202659	0.974544	1.202659	1.802984	1.363512	2.291818	2.291818
-0.84823	-2.30362	-1.7853	-1.813362	-1.349679	-0.967648	-1.208215	0.967648	1.208215	1.813362	1.349679	2.30362	2.30362
-0.837758	-2.315305	-1.770119	-1.823632	-1.33577	-0.960735	-1.213719	0.960735	1.213719	1.823632	1.33577	2.315305	2.315305
-0.827286	-2.326873	-1.754885	-1.833793	-1.321787	-0.953807	-1.21917	0.953807	1.21917	1.833793	1.321787	2.326873	2.326873
-0.816814	-2.338322	-1.739601	-1.843843	-1.307731	-0.946867	-1.224568	0.946867	1.224568	1.843843	1.307731	2.338322	2.338322
-0.806342	-2.349651	-1.724268	-1.853783	-1.293602	-0.939915	-1.229912	0.939915	1.229912	1.853783	1.293602	2.349651	2.349651
-0.79587	-2.360859	-1.70889	-1.863611	-1.279402	-0.932953	-1.235202	0.932953	1.235202	1.863611	1.279402	2.360859	2.360859
-0.785398	-2.371945	-1.693469	-1.873327	-1.265133	-0.925982	-1.240436	0.925982	1.240436	1.873327	1.265133	2.371945	2.371945
-0.774926	-2.382908	-1.678007	-1.882931	-1.250795	-0.919003	-1.245615	0.919003	1.245615	1.882931	1.250795	2.382908	2.382908
-0.764454	-2.393747	-1.662508	-1.892421	-1.236389	-0.91202	-1.250738	0.91202	1.250738	1.892421	1.236389	2.393747	2.393747
-0.753982	-2.404462	-1.646974	-1.901798	-1.221917	-0.905032	-1.255803	0.905032	1.255803	1.901798	1.221917	2.404462	2.404462
-0.74351	-2.41505	-1.631408	-1.91106	-1.207381	-0.898042	-1.260811	0.898042	1.260811	1.91106	1.207381	2.41505	2.41505
-0.733038	-2.425511	-1.615814	-1.920206	-1.19278	-0.891051	-1.265761	0.891051	1.265761	1.920206	1.19278	2.425511	2.425511
-0.722566	-2.435845	-1.600193	-1.929237	-1.178117	-0.884062	-1.270653	0.884062	1.270653	1.929237	1.178117	2.435845	2.435845
-0.712094	-2.44605	-1.58455	-1.938152	-1.163393	-0.877075	-1.275486	0.877075	1.275486	1.938152	1.163393	2.44605	2.44605
-0.701622	-2.456125	-1.568888	-1.946949	-1.14861	-0.870093	-1.280259	0.870093	1.280259	1.946949	1.14861	2.456125	2.456125
-0.69115	-2.46607	-1.553209	-1.955629	-1.133768	-0.863118	-1.284971	0.863118	1.284971	1.955629	1.133768	2.46607	2.46607
-0.680678	-2.475884	-1.537517	-1.964191	-1.118869	-0.856151	-1.289624	0.856151	1.289624	1.964191	1.118869	2.475884	2.475884
-0.670206	-2.485565	-1.521817	-1.972635	-1.103915	-0.849195	-1.294215	0.849195	1.294215	1.972635	1.103915	2.485565	2.485565
-0.659734	-2.495113	-1.506111	-1.980959	-1.088907	-0.842251	-1.298745	0.842251	1.298745	1.980959	1.088907	2.495113	2.495113
-0.649262	-2.504528	-1.490403	-1.989163	-1.073846	-0.835321	-1.303213	0.835321	1.303213	1.989163	1.073846	2.504528	2.504528
-0.638791	-2.513807	-1.474697	-1.997248	-1.058734	-0.828408	-1.307618	0.828408	1.307618	1.997248	1.058734	2.513807	2.513807
-0.628319	-2.522952	-1.458998	-2.005211	-1.043574	-0.821513	-1.311961	0.821513	1.311961	2.005211	1.043574	2.522952	2.522952
-0.617847	-2.53196	-1.443309	-2.013053	-1.028365	-0.81464	-1.31624	0.81464	1.31624	2.013053	1.028365	2.53196	2.53196
-0.607375	-2.540831	-1.427634	-2.020773	-1.013111	-0.807789	-1.320455	0.807789	1.320455	2.020773	1.013111	2.540831	2.540831
-0.596903	-2.549564	-1.411978	-2.028371	-0.997812	-0.800964	-1.324606	0.800964	1.324606	2.028371	0.997812	2.549564	2.549564
-0.586431	-2.558159	-1.396346	-2.035846	-0.982471	-0.794167	-1.328692	0.794167	1.328692	2.035846	0.982471	2.558159	2.558159
-0.575959	-2.566614	-1.380742	-2.043197	-0.967089	-0.7874	-1.332714	0.7874	1.332714	2.043197	0.967089	2.566614	2.566614
-0.565487	-2.57493	-1.365172	-2.050425	-0.951669	-0.780666	-1.336669	0.780666	1.336669	2.050425	0.951669	2.57493	2.57493
-0.555015	-2.583105	-1.349639	-2.057529	-0.936212	-0.773967	-1.340559	0.773967	1.340559	2.057529	0.936212	2.583105	2.583105
-0.544543	-2.591139	-1.33415	-2.064507	-0.92072	-0.767306	-1.344383	0.767306	1.344383	2.064507	0.92072	2.591139	2.591139
-0.534071	-2.599031	-1.31871	-2.071361	-0.905196	-0.760685	-1.348141	0.760685	1.348141	2.071361	0.905196	2.599031	2.599031
-0.523599	-2.60678	-1.303325	-2.078089	-0.889642	-0.754107	-1.351831	0.754107	1.351831	2.078089	0.889642	2.60678	2.60678
-0.513127	-2.614387	-1.287999	-2.084691	-0.87406	-0.747576	-1.355454	0.747576	1.355454	2.084691	0.87406	2.614387	2.614387
-0.502655	-2.621849	-1.27274	-2.091166	-0.858452	-0.741093	-1.359009	0.741093	1.359009	2.091166	0.858452	2.621849	2.621849
-0.492183	-2.629167	-1.257554	-2.097515	-0.842822	-0.734662	-1.362496	0.734662	1.362496	2.097515	0.842822	2.629167	2.629167
-0.481711	-2.63634	-1.242446	-2.103736	-0.827171	-0.728286	-1.365915	0.728286	1.365915	2.103736	0.827171	2.63634	2.63634
-0.471239	-2.643367	-1.227425	-2.109829	-0.811503	-0.721968	-1.369265	0.721968	1.369265	2.109829	0.811503	2.643367	2.643367
-0.460767	-2.650248	-1.212496	-2.115795	-0.79582	-0.71571	-1.372546	0.71571	1.372546	2.115795	0.79582	2.650248	2.650248
-0.450295	-2.656982	-1.197667	-2.121631	-0.780126	-0.709517	-1.375758	0.709517	1.375758	2.121631	0.780126	2.656982	2.656982
-0.439823	-2.663569	-1.182945	-2.127339	-0.764424	-0.70339	-1.3789	0.70339	1.3789	2.127339	0.764424	2.663569	2.663569
-0.429351	-2.670008	-1.168339	-2.132918	-0.748717	-0.697335	-1.381973	0.697335	1.381973	2.132918	0.748717	2.670008	2.670008
-0.418879	-2.676299	-1.153856	-2.138367	-0.733009	-0.691353	-1.384975	0.691353	1.384975	2.138367	0.733009	2.676299	2.676299
-0.408407	-2.682441	-1.139504	-2.143686	-0.717305	-0.685449	-1.387906	0.685449	1.387906	2.143686	0.717305	2.682441	2.682441
-0.397935	-2.688434	-1.125293	-2.148875	-0.701607	-0.679626	-1.390767	0.679626	1.390767	2.148875	0.701607	2.688434	2.688434
-0.387463	-2.694276	-1.111231	-2.153933	-0.685922	-0.673887	-1.393557	0.673887	1.393557	2.153933	0.685922	2.694276	2.694276
-0.376991	-2.699969	-1.097327	-2.15886	-0.670253	-0.668236	-1.396275	0.668236	1.396275	2.15886	0.670253	2.699969	2.699969
-0.366519	-2.705511	-1.083592	-2.163656	-0.654605	-0.662677	-1.398922	0.662677	1.398922	2.163656	0.654605	2.705511	2.705511
-0.356047	-2.710901	-1.070034	-2.16832	-0.638986	-0.657214	-1.401497	0.657214	1.401497	2.16832	0.638986	2.710901	2.710901
-0.345575	-2.716141	-1.056664	-2.172853	-0.623399	-0.651849	-1.404	0.651849	1.404	2.172853	0.623399	2.716141	2.716141
-0.335103	-2.721228	-1.043494	-2.177253	-0.607853	-0.646588	-1.406431	0.646588	1.406431	2.177253	0.607853	2.721228	2.721228
-0.324631	-2.726162	-1.030533	-2.181521	-0.592354	-0.641433	-1.408789	0.641433	1.408789	2.181521	0.592354	2.726162	2.726162
-0.314159	-2.730944	-1.017793	-2.185656	-0.576909	-0.63639	-1.411075	0.63639	1.411075	2.185656	0.576909	2.730944	2.730944
-0.303687	-2.735573	-1.005286	-2.189658	-0.561528	-0.631461	-1.413288	0.631461	1.413288	2.189658	0.561528	2.735573	2.735573
-0.293215	-2.740048	-0.993023	-2.193527	-0.54622	-0.62665	-1.415427	0.62665	1.415427	2.193527	0.54622	2.740048	2.740048
-0.282743	-2.744369	-0.981018	-2.197262	-0.530995	-0.621962	-1.417493	0.621962	1.417493	2.197262	0.530995	2.744369	2.744369
-0.272271	-2.748537	-0.969281	-2.200864	-0.515864	-0.617401	-1.419486	0.617401	1.419486	2.200864	0.515864	2.748537	2.748537
-0.261799	-2.752549	-0.957827	-2.204331	-0.50084	-0.61297	-1.421405	0.61297	1.421405	2.204331	0.50084	2.752549	2.752549
-0.251327	-2.756407	-0.946668	-2.207665	-0.485936	-0.608673	-1.42325	0.608673	1.42325	2.207665	0.485936	2.756407	2.756407
-0.240855	-2.760109	-0.935818	-2.210863	-0.471168	-0.604515	-1.425021	0.604515	1.425021	2.210863	0.471168	2.760109	2.760109
-0.230383	-2.763656	-0.92529	-2.213928	-0.456552	-0.600499	-1.426718	0.600499	1.426718	2.213928	0.456552	2.763656	2.763656
-0.219911	-2.767048	-0.915099	-2.216857	-0.442108	-0.59663	-1.428341	0.59663	1.428341	2.216857	0.442108	2.767048	2.767048
-0.20944	-2.770283	-0.905257	-2.219652	-0.427857	-0.59291	-1.429889	0.59291	1.429889	2.219652	0.427857	2.770283	2.770283
-0.198968	-2.773362	-0.895779	-2.222311	-0.413823	-0.589344	-1.431362	0.589344	1.431362	2.222311	0.413823	2.773362	2.773362
-0.188496	-2.776285	-0.88668	-2.224835	-0.400031	-0.585936	-1.432761	0.585936	1.432761	2.224835	0.400031	2.776285	2.776285
-0.178024	-2.779051	-0.877972	-2.227224	-0.386512	-0.582688	-1.434085	0.582688	1.434085	2.227224	0.386512	2.779051	2.779051
-0.167552	-2.78166	-0.86967	-2.229476	-0.373298	-0.579605	-1.435334	0.579605	1.435334	2.229476	0.373298	2.78166	2.78166
-0.15708	-2.784112	-0.861789	-2.231593	-0.360426	-0.57669	-1.436507	0.57669	1.436507	2.231593	0.360426	2.784112	2.784112
-0.146608	-2.786407	-0.85434	-2.233574	-0.347939	-0.573947	-1.437606	0.573947	1.437606	2.233574	0.347939	2.786407	2.786407
-0.136136	-2.788544	-0.847339	-2.235419	-0.335882	-0.571377	-1.438629	0.571377	1.438629	2.235419	0.335882	2.788544	2.788544
-0.125664	-2.790523	-0.840796	-2.237128	-0.324305	-0.568985	-1.439576	0.568985	1.439576	2.237128	0.324305	2.790523	2.790523
-0.115192	-2.792345	-0.834726	-2.238701	-0.313266	-0.566774	-1.440449	0.566774	1.440449	2.238701	0.313266	2.792345	2.792345
-0.10472	-2.794009	-0.82914	-2.240137	-0.302826	-0.564745	-1.441245	0.564745	1.441245	2.240137	0.302826	2.794009	2.794009
-0.094248	-2.795515	-0.82405	-2.241436	-0.293052	-0.562902	-1.441966	0.562902	1.441966	2.241436	0.293052	2.795515	2.795515
-0.083776	-2.796862	-0.819464	-2.242599	-0.284015	-0.561246	-1.442611	0.561246	1.442611	2.242599	0.284015	2.796862	2.796862
-0.073304	-2.798051	-0.815394	-2.243626	-0.27579	-0.55978	-1.443181	0.55978	1.443181	2.243626	0.27579	2.798051	2.798051
-0.062832	-2.799082	-0.811849	-2.244515	-0.268453	-0.558506	-1.443674	0.558506	1.443674	2.244515	0.268453	2.799082	2.799082
-0.05236	-2.799955	-0.808835	-2.245268	-0.262082	-0.557425	-1.444092	0.557425	1.444092	2.245268	0.262082	2.799955	2.799955
-0.041888	-2.800668	-0.806359	-2.245884	-0.256749	-0.556538	-1.444434	0.556538	1.444434	2.245884	0.256749	2.800668	2.800668
-0.031416	-2.801224	-0.804428	-2.246363	-0.252522	-0.555848	-1.4447	0.555848	1.4447	2.246363	0.252522	2.801224	2.801224
-0.020944	-2.80162	-0.803046	-2.246706	-0.249458	-0.555354	-1.44489	0.555354	1.44489	2.246706	0.249458	2.80162	2.80162
-0.010472	-2.801858	-0.802215	-2.246911	-0.247602	-0.555057	-1.445004	0.555057	1.445004	2.246911	0.247602	2.801858	2.801858
0.0	-2.801938	-0.801938	-2.24698	-0.24698	-0.554958	-1.445042	0.554958	1.445042	2.24698	0.24698	2.801938	2.801938
0.010472	-2.801858	-0.802215	-2.246911	-0.247602	-0.555057	-1.445004	0.555057	1.445004	2.246911	0.247602	2.801858	2.801858
0.020944	-2.80162	-0.803046	-2.246706	-0.249458	-0.555354	-1.44489	0.555354	1.44489	2.246706	0.249458	2.80162	2.80162
0.031416	-2.801224	-0.804428	-2.246363	-0.252522	-0.555848	-1.4447	0.555848	1.4447	2.246363	0.252522	2.801224	2.801224
0.041888	-2.800668	-0.806359	-2.245884	-0.256749	-0.556538	-1.444434	0.556538	1.444434	2.245884	0.256749	2.800668	2.800668
0.05236	-2.799955	-0.808835	-2.245268	-0.262082	-0.557425	-1.444092	0.557425	1.444092	2.245268	0.262082	2.799955	2.799955
0.062832	-2.799082	-0.811849	-2.244515	-0.268453	-0.558506	-1.443674	0.558506	1.443674	2.244515	0.268453	2.799082	2.799082
0.073304	-2.798051	-0.815394	-2.243626	-0.27579	-0.55978	-1.443181	0.55978	1.443181	2.243626	0.27579	2.798051	2.798051
0.083776	-2.796862	-0.819464	-2.242599	-0.284015	-0.561246	-1.442611	0.561246	1.442611	2.242599	0.284015	2.796862	2.796862
0.094248	-2.795515	-0.82405	-2.241436	-0.293052	-0.562902	-1.441966	0.562902	1.441966	2.241436	0.293052	2.795515	2.795515
0.10472	-2.794009	-0.82914	-2.240137	-0.302826	-0.564745	-1.441245	0.564745	1.441245	2.240137	0.302826	2.794009	2.794009
0.115192	-2.792345	-0.834726	-2.238701	-0.313266	-0.566774	-1.440449	0.566774	1.440449	2.238701	0.313266	2.792345	2.792345
0.125664	-2.790523	-0.840796	-2.237128	-0.324305	-0.568985	-1.439576	0.568985	1.439576	2.237128	0.324305	2.790523	2.790523
0.136136	-2.788544	-0.847339	-2.235419	-0.335882	-0.571377	-1.438629	0.571377	1.438629	2.235419	0.335882	2.788544	2.788544
0.146608	-2.786407	-0.85434	-2.233574	-0.347939	-0.573947	-1.437606	0.573947	1.437606	2.233574	0.347939	2.786407	2.786407
0.15708	-2.784112	-0.861789	-2.231593	-0.360426	-0.57669	-1.436507	0.57669	1.436507	2.231593	0.360426	2.784112	2.784112
0.167552	-2.78166	-0.86967	-2.229476	-0.373298	-0.579605	-1.435334	0.579605	1.435334	2.229476	0.373298	2.78166	2.78166
0.178024	-2.779051	-0.877972	-2.227224	-0.386512	-0.582688	-1.434085	0.582688	1.434085	2.227224	0.386512	2.779051	2.779051
0.188496	-2.776285	-0.88668	-2.224835	-0.400031	-0.585936	-1.432761	0.585936	1.432761	2.224835	0.400031	2.776285	2.776285
0.198968	-2.773362	-0.895779	-2.222311	-0.413823	-0.589344	-1.431362	0.589344	1.431362	2.222311	0.413823	2.773362	2.773362
0.20944	-2.770283	-0.905257	-2.219652	-0.427857	-0.59291	-1.429889	0.59291	1.429889	2.219652	0.427857	2.770283	2.770283
0.219911	-2.767048	-0.915099	-2.216857	-0.442108	-0.59663	-1.428341	0.59663	1.428341	2.216857	0.442108	2.767048	2.767048
0.230383	-2.763656	-0.92529	-2.213928	-0.456552	-0.600499	-1.426718	0.600499	1.426718	2.213928	0.456552	2.763656	2.763656
0.240855	-2.760109	-0.935818	-2.210863	-0.471168	-0.604515	-1.425021	0.604515	1.425021	2.210863	0.471168	2.760109	2.760109
0.251327	-2.756407	-0.946668	-2.207665	-0.485936	-0.608673	-1.42325	0.608673	1.42325	2.207665	0.485936	2.756407	2.756407
0.261799	-2.752549	-0.957827	-2.204331	-0.50084	-0.61297	-1.421405	0.61297	1.421405	2.204331	0.50084	2.752549	2.752549
0.272271	-2.748537	-0.969281	-2.200864	-0.515864	-0.617401	-1.419486	0.617401	1.419486	2.200864	0.515864	2.748537	2.748537
0.282743	-2.744369	-0.981018	-2.197262	-0.530995	-0.621962	-1.417493	0.621962	1.417493	2.197262	0.530995	2.744369	2.744369
0.293215	-2.740048	-0.993023	-2.193527	-0.54622	-0.62665	-1.415427	0.62665	1.415427	2.193527	0.54622	2.740048	2.740048
0.303687	-2.735573	-1.005286	-2.189658	-0.561528	-0.631461	-1.413288	0.631461	1.413288	2.189658	0.561528	2.735573	2.735573
0.314159	-2.730944	-1.017793	-2.185656	-0.576909	-0.63639	-1.411075	0.63639	1.411075	2.185656	0.576909	2.730944	2.730944
0.324631	-2.726162	-1.030533	-2.181521	-0.592354	-0.641433	-1.408789	0.641433	1.408789	2.181521	0.592354	2.726162	2.726162
0.335103	-2.721228	-1.043494	-2.177253	-0.607853	-0.646588	-1.406431	0.646588	1.406431	2.177253	0.607853	2.721228	2.721228
0.345575	-2.716141	-1.056664	-2.172853	-0.623399	-0.651849	-1.404	0.651849	1.404	2.172853	0.623399	2.716141	2.716141
0.356047	-2.710901	-1.070034	-2.16832	-0.638986	-0.657214	-1.401497	0.657214	1.401497	2.16832	0.638986	2.710901	2.710901
0.366519	-2.705511	-1.083592	-2.163656	-0.654605	-0.662677	-1.398922	0.662677	1.398922	2.163656	0.654605	2.705511	2.705511
0.376991	-2.699969	-1.097327	-2.15886	-0.670253	-0.668236	-1.396275	0.668236	1.396275	2.15886	0.670253	2.699969	2.699969
0.387463	-2.694276	-1.111231	-2.153933	-0.685922	-0.673887	-1.393557	0.673887	1.393557	2.153933	0.685922	2.694276	2.694276
0.397935	-2.688434	-1.125293	-2.148875	-0.701607	-0.679626	-1.390767	0.679626	1.390767	2.148875	0.701607	2.688434	2.688434
0.408407	-2.682441	-1.139504	-2.143686	-0.717305	-0.685449	-1.387906	0.685449	1.387906	2.143686	0.717305	2.682441	2.682441
0.418879	-2.676299	-1.153856	-2.138367	-0.733009	-0.691353	-1.384975	0.691353	1.384975	2.138367	0.733009	2.676299	2.676299
0.429351	-2.670008	-1.168339	-2.132918	-0.748717	-0.697335	-1.381973	0.697335	1.381973	2.132918	0.748717	2.670008	2.670008
0.439823	-2.663569	-1.182945	-2.127339	-0.764424	-0.70339	-1.3789	0.70339	1.3789	2.127339	0.764424	2.663569	2.663569
0.450295	-2.656982	-1.197667	-2.121631	-0.780126	-0.709517	-1.375758	0.709517	1.375758	2.121631	0.780126	2.656982	2.656982
0.460767	-2.650248	-1.212496	-2.115795	-0.79582	-0.71571	-1.372546	0.71571	1.372546	2.115795	0.79582	2.650248	2.650248
0.471239	-2.643367	-1.227425	-2.109829	-0.811503	-0.721968	-1.369265	0.721968	1.369265	2.109829	0.811503	2.643367	2.643367
0.481711	-2.63634	-1.242446	-2.103736	-0.827171	-0.728286	-1.365915	0.728286	1.365915	2.103736	0.827171	2.63634	2.63634
0.492183	-2.629167	-1.257554	-2.097515	-0.842822	-0.734662	-1.362496	0.734662	1.362496	2.097515	0.842822	2.629167	2.629167
0.502655	-2.621849	-1.27274	-2.091166	-0.858452	-0.741093	-1.359009	0.741093	1.359009	2.091166	0.858452	2.621849	2.621849
0.513127	-2.614387	-1.287999	-2.084691	-0.87406	-0.747576	-1.355454	0.747576	1.355454	2.084691	0.87406	2.614387	2.614387
0.523599	-2.60678	-1.303325	-2.078089	-0.889642	-0.754107	-1.351831	0.754107	1.351831	2.078089	0.889642	2.60678	2.60678
0.534071	-2.599031	-1.31871	-2.071361	-0.905196	-0.760685	-1.348141	0.760685	1.348141	2.071361	0.905196	2.599031	2.599031
0.544543	-2.591139	-1.33415	-2.064507	-0.92072	-0.767306	-1.344383	0.767306	1.344383	2.064507	0.92072	2.591139	2.591139
0.555015	-2.583105	-1.349639	-2.057529	-0.936212	-0.773967	-1.340559	0.773967	1.340559	2.057529	0.936212	2.583105	2.583105
0.565487	-2.57493	-1.365172	-2.050425	-0.951669	-0.780666	-1.336669	0.780666	1.336669	2.050425	0.951669	2.57493	2.57493
0.575959	-2.566614	-1.380742	-2.043197	-0.967089	-0.7874	-1.332714	0.7874	1.332714	2.043197	0.967089	2.566614	2.566614
0.586431	-2.558159	-1.396346	-2.035846	-0.982471	-0.794167	-1.328692	0.794167	1.328692	2.035846	0.982471	2.558159	2.558159
0.596903	-2.549564	-1.411978	-2.028371	-0.997812	-0.800964	-1.324606	0.800964	1.324606	2.028371	0.997812	2.549564	2.549564
0.607375	-2.540831	-1.427634	-2.020773	-1.013111	-0.807789	-1.320455	0.807789	1.320455	2.020773	1.013111	2.540831	2.540831
0.617847	-2.53196	-1.443309	-2.013053	-1.028365	-0.81464	-1.31624	0.81464	1.31624	2.013053	1.028365	2.53196	2.53196
0.628319	-2.522952	-1.458998	-2.005211	-1.043574	-0.821513	-1.311961	0.821513	1.311961	2.005211	1.043574	2.522952	2.522952
0.638791	-2.513807	-1.474697	-1.997248	-1.058734	-0.828408	-1.307618	0.828408	1.307618	1.997248	1.058734	2.513807	2.513807
0.649262	-2.504528	-1.490403	-1.989163	-1.073846	-0.835321	-1.303213	0.835321	1.303213	1.989163	1.073846	2.504528	2.504528
0.659734	-2.495113	-1.506111	-1.980959	-1.088907	-0.842251	-1.298745	0.842251	1.298745	1.980959	1.088907	2.495113	2.495113
0.670206	-2.485565	-1.521817	-1.972635	-1.103915	-0.849195	-1.294215	0.849195	1.294215	1.972635	1.103915	2.485565	2.485565
0.680678	-2.475884	-1.537517	-1.964191	-1.118869	-0.856151	-1.289624	0.856151	1.289624	1.964191	1.118869	2.475884	2.475884
0.69115	-2.46607	-1.553209	-1.955629	-1.133768	-0.863118	-1.284971	0.863118	1.284971	1.955629	1.133768	2.46607	2.46607
0.701622	-2.456125	-1.568888	-1.946949	-1.14861	-0.870093	-1.280259	0.870093	1.280259	1.946949	1.14861	2.456125	2.456125
0.712094	-2.44605	-1.58455	-1.938152	-1.163393	-0.877075	-1.275486	0.877075	1.275486	1.938152	1.163393	2.44605	2.44605
0.722566	-2.435845	-1.600193	-1.929237	-1.178117	-0.884062	-1.270653	0.884062	1.270653	1.929237	1.178117	2.435845	2.435845
0.733038	-2.425511	-1.615814	-1.920206	-1.19278	-0.891051	-1.265761	0.891051	1.265761	1.920206	1.19278	2.425511	2.425511
0.74351	-2.41505	-1.631408	-1.91106	-1.207381	-0.898042	-1.260811	0.898042	1.260811	1.91106	1.207381	2.41505	2.41505
0.753982	-2.404462	-1.646974	-1.901798	-1.221917	-0.905032	-1.255803	0.905032	1.255803	1.901798	1.221917	2.404462	2.404462
0.764454	-2.393747	-1.662508	-1.892421	-1.236389	-0.91202	-1.250738	0.91202	1.250738	1.892421	1.236389	2.393747	2.393747
0.774926	-2.382908	-1.678007	-1.882931	-1.250795	-0.919003	-1.245615	0.919003	1.245615	1.882931	1.250795	2.382908	2.382908
0.785398	-2.371945	-1.693469	-1.873327	-1.265133	-0.925982	-1.240436	0.925982	1.240436	1.873327	1.265133	2.371945	2.371945
0.79587	-2.360859	-1.70889	-1.863611	-1.279402	-0.932953	-1.235202	0.932953	1.235202	1.863611	1.279402	2.360859	2.360859
0.806342	-2.349651	-1.724268	-1.853783	-1.293602	-0.939915	-1.229912	0.939915	1.229912	1.853783	1.293602	2.349651	2.349651
0.816814	-2.338322	-1.739601	-1.843843	-1.307731	-0.946867	-1.224568	0.946867	1.224568	1.843843	1.307731	2.338322	2.338322
0.827286	-2.326873	-1.754885	-1.833793	-1.321787	-0.953807	-1.21917	0.953807	1.21917	1.833793	1.321787	2.326873	2.326873
0.837758	-2.315305	-1.770119	-1.823632	-1.33577	-0.960735	-1.213719	0.960735	1.213719	1.823632	1.33577	2.315305	2.315305
0.84823	-2.30362	-1.7853	-1.813362	-1.349679	-0.967648	-1.208215	0.967648	1.208215	1.813362	1.349679	2.30362	2.30362
0.858702	-2.291818	-1.800425	-1.802984	-1.363512	-0.974544	-1.202659	0.974544	1.202659	1.802984	1.363512	2.291818	2.291818
0.869174	-2.2799	-1.815493	-1.792497	-1.377269	-0.981424	-1.197051	0.981424	1.197051	1.792497	1.377269	2.2799	2.2799
0.879646	-2.267868	-1.830501	-1.781904	-1.390948	-0.988285	-1.191393	0.988285	1.191393	1.781904	1.390948	2.267868	2.267868
0.890118	-2.255723	-1.845446	-1.771203	-1.404548	-0.995126	-1.185685	0.995126	1.185685	1.771203	1.404548	2.255723	2.255723
0.90059	-2.243466	-1.860328	-1.760397	-1.418068	-1.001946	-1.179927	1.001946	1.179927	1.760397	1.418068	2.243466	2.243466
0.911062	-2.231098	-1.875143	-1.749486	-1.431508	-1.008744	-1.174121	1.008744	1.174121	1.749486	1.431508	2.231098	2.231098
0.921534	-2.218621	-1.889889	-1.73847	-1.444866	-1.015518	-1.168267	1.015518	1.168267	1.73847	1.444866	2.218621	2.218621
0.932006	-2.206035	-1.904565	-1.727351	-1.458141	-1.022268	-1.162366	1.022268	1.162366	1.727351	1.458141	2.206035	2.206035
0.942478	-2.193342	-1.919169	-1.716129	-1.471332	-1.028991	-1.156418	1.028991	1.156418	1.716129	1.471332	2.193342	2.193342
0.95295	-2.180544	-1.933698	-1.704805	-1.484438	-1.035687	-1.150424	1.035687	1.150424	1.704805	1.484438	2.180544	2.180544
0.963422	-2.16764	-1.948151	-1.693379	-1.497459	-1.042356	-1.144386	1.042356	1.144386	1.693379	1.497459	2.16764	2.16764
0.973894	-2.154634	-1.962527	-1.681853	-1.510392	-1.048995	-1.138304	1.048995	1.138304	1.681853	1.510392	2.154634	2.154634
0.984366	-2.141526	-1.976822	-1.670228	-1.523239	-1.055603	-1.132178	1.055603	1.132178	1.670228	1.523239	2.141526	2.141526
0.994838	-2.128318	-1.991036	-1.658503	-1.535996	-1.06218	-1.12601	1.06218	1.12601	1.658503	1.535996	2.128318	2.128318
1.00531	-2.11501	-2.005166	-1.64668	-1.548664	-1.068725	-1.1198	1.068725	1.1198	1.64668	1.548664	2.11501	2.11501
1.015782	-2.101605	-2.019211	-1.63476	-1.561242	-1.075237	-1.113549	1.075237	1.113549	1.63476	1.561242	2.101605	2.101605
1.026254	-2.088104	-2.03317	-1.622743	-1.573728	-1.081713	-1.107258	1.081713	1.107258	1.622743	1.573728	2.088104	2.088104
1.036726	-2.074509	-2.04704	-1.610631	-1.586123	-1.088155	-1.100928	1.088155	1.100928	1.610631	1.586123	2.074509	2.074509
1.047198	-2.06082	-2.06082	-1.598424	-1.598424	-1.09456	-1.09456	1.09456	1.09456	1.598424	1.598424	2.06082	2.06082

==> data/dispersion-anr6.csv <==
k,E_0,E_1,E_2,E_3,E_4,E_5,E_6,E_7,E_8,E_9,E_10,E_11
-3.141593,-2.06082,-2.06082,-1.598424,-1.598424,-1.09456,-1.09456,1.09456,1.09456,1.598424,1.598424,2.06082,2.06082
-3.110177,-2.074509,-2.04704,-1.610631,-1.586123,-1.100928,-1.088155,1.088155,1.100928,1.586123,1.610631,2.04704,2.074509
-3.078761,-2.088104,-2.03317,-1.622743,-1.573728,-1.107258,-1.081713,1.081713,1.107258,1.573728,1.622743,2.03317,2.088104
-3.047345,-2.101605,-2.019211,-1.63476,-1.561242,-1.113549,-1.075237,1.075237,1.113549,1.561242,1.63476,2.019211,2.101605
-3.015929,-2.11501,-2.005166,-1.64668,-1.548664,-1.1198,-1.068725,1.068725,1.1198,1.548664,1.64668,2.005166,2.11501
-2.984513,-2.128318,-1.991036,-1.658503,-1.535996,-1.12601,-1.06218,1.06218,1.12601,1.535996,1.658503,1.991036,2.128318
-2.953097,-2.141526,-1.976822,-1.670228,-1.523239,-1.132178,-1.055603,1.055603,1.132178,1.523239,1.670228,1.976822,2.141526
-2.921681,-2.154634,-1.962527,-1.681853,-1.510392,-1.138304,-1.048995,1.048995,1.138304,1.510392,1.681853,1.962527,2.154634
-2.890265,-2.16764,-1.948151,-1.693379,-1.497459,-1.144386,-1.042356,1.042356,1.144386,1.497459,1.693379,1.948151,2.16764
-2.858849,-2.180544,-1.933698,-1.704805,-1.484438,-1.150424,-1.035687,1.035687,1.150424,1.484438,1.704805,1.933698,2.180544
-2.827433,-2.193342,-1.919169,-1.716129,-1.471332,-1.156418,-1.028991,1.028991,1.156418,1.471332,1.716129,1.919169,2.193342
-2.796017,-2.206035,-1.904565,-1.727351,-1.458141,-1.162366,-1.022268,1.022268,1.162366,1.458141,1.727351,1.904565,2.206035
-2.764602,-2.218621,-1.889889,-1.73847,-1.444866,-1.168267,-1.015518,1.015518,1.168267,1.444866,1.73847,1.889889,2.218621
-2.733186,-2.231098,-1.875143,-1.749486,-1.431508,-1.174121,-1.008744,1.008744,1.174121,1.431508,1.749486,1.875143,2.231098
-2.70177,-2.243466,-1.860328,-1.760397,-1.418068,-1.179927,-1.001946,1.001946,1.179927,1.418068,1.760397,1.860328,2.243466
-2.670354,-2.255723,-1.845446,-1.771203,-1.404548,-1.185685,-0.995126,0.995126,1.185685,1.404548,1.771203,1.845446,2.255723
-2.638938,-2.267868,-1.830501,-1.781904,-1.390948,-1.191393,-0.988285,0.988285,1.191393,1.390948,1.781904,1.830501,2.267868
-2.607522,-2.2799,-1.815493,-1.792497,-1.377269,-1.197051,-0.981424,0.981424,1.197051,1.377269,1.792497,1.815493,2.2799
-2.576106,-2.291818,-1.802984,-1.800425,-1.363512,-1.202659,-0.974544,0.974544,1.202659,1.363512,1.800425,1.802984,2.291818
-2.54469,-2.30362,-1.813362,-1.7853,-1.349679,-1.208215,-0.967648,0.967648,1.208215,1.349679,1.7853,1.813362,2.30362
-2.513274,-2.315305,-1.823632,-1.770119,-1.33577,-1.213719,-0.960735,0.960735,1.213719,1.33577,1.770119,1.823632,2.315305
-2.481858,-2.326873,-1.833793,-1.754885,-1.321787,-1.21917,-0.953807,0.953807,1.21917,1.321787,1.754885,1.833793,2.326873
-2.450442,-2.338322,-1.843843,-1.739601,-1.307731,-1.224568,-0.946867,0.946867,1.224568,1.307731,1.739601,1.843843,2.338322
-2.419026,-2.349651,-1.853783,-1.724268,-1.293602,-1.229912,-0.939915,0.939915,1.229912,1.293602,1.724268,1.853783,2.349651
-2.38761,-2.360859,-1.863611,-1.70889,-1.279402,-1.235202,-0.932953,0.932953,1.235202,1.279402,1.70889,1.863611,2.360859
-2.356194,-2.371945,-1.873327,-1.693469,-1.265133,-1.240436,-0.925982,0.925982,1.240436,1.265133,1.693469,1.873327,2.371945
-2.324779,-2.382908,-1.882931,-1.678007,-1.250795,-1.245615,-0.919003,0.919003,1.245615,1.250795,1.678007,1.882931,2.382908
-2.293363,-2.393747,-1.892421,-1.662508,-1.250738,-1.236389,-0.91202,0.91202,1.236389,1.250738,1.662508,1.892421,2.393747
-2.261947,-2.404462,-1.901798,-1.646974,-1.255803,-1.221917,-0.905032,0.905032,1.221917,1.255803,1.646974,1.901798,2.404462
-2.230531,-2.41505,-1.91106,-1.631408,-1.260811,-1.207381,-0.898042,0.898042,1.207381,1.260811,1.631408,1.91106,2.41505
-2.199115,-2.425511,-1.920206,-1.615814,-1.265761,-1.19278,-0.891051,0.891051,1.19278,1.265761,1.615814,1.920206,2.425511
-2.167699,-2.435845,-1.929237,-1.600193,-1.270653,-1.178117,-0.884062,0.884062,1.178117,1.270653,1.600193,1.929237,2.435845
-2.136283,-2.44605,-1.938152,-1.58455,-1.275486,-1.163393,-0.877075,0.877075,1.163393,1.275486,1.58455,1.938152,2.44605
-2.104867,-2.456125,-1.946949,-1.568888,-1.280259,-1.14861,-0.870093,0.870093,1.14861,1.280259,1.568888,1.946949,2.456125
-2.073451,-2.46607,-1.955629,-1.553209,-1.284971,-1.133768,-0.863118,0.863118,1.133768,1.284971,1.553209,1.955629,2.46607
-2.042035,-2.475884,-1.964191,-1.537517,-1.289624,-1.118869,-0.856151,0.856151,1.118869,1.289624,1.537517,1.964191,2.475884
-2.010619,-2.485565,-1.972635,-1.521817,-1.294215,-1.103915,-0.849195,0.849195,1.103915,1.294215,1.521817,1.972635,2.485565
-1.979203,-2.495113,-1.980959,-1.506111,-1.298745,-1.088907,-0.842251,0.842251,1.088907,1.298745,1.506111,1.980959,2.495113
-1.947787,-2.504528,-1.989163,-1.490403,-1.303213,-1.073846,-0.835321,0.835321,1.073846,1.303213,1.490403,1.989163,2.504528
-1.916372,-2.513807,-1.997248,-1.474697,-1.307618,-1.058734,-0.828408,0.828408,1.058734,1.307618,1.474697,1.997248,2.513807
-1.884956,-2.522952,-2.005211,-1.458998,-1.311961,-1.043574,-0.821513,0.821513,1.043574,1.311961,1.458998,2.005211,2.522952
-1.85354,-2.53196,-2.013053,-1.443309,-1.31624,-1.028365,-0.81464,0.81464,1.028365,1.31624,1.443309,2.013053,2.53196
-1.822124,-2.540831,-2.020773,-1.427634,-1.320455,-1.013111,-0.807789,0.807789,1.013111,1.320455,1.427634,2.020773,2.540831
-1.790708,-2.549564,-2.028371,-1.411978,-1.324606,-0.997812,-0.800964,0.800964,0.997812,1.324606,1.411978,2.028371,2.549564
-1.759292,-2.558159,-2.035846,-1.396346,-1.328692,-0.982471,-0.794167,0.794167,0.982471,1.328692,1.396346,2.035846,2.558159
-1.727876,-2.566614,-2.043197,-1.380742,-1.332714,-0.967089,-0.7874,0.7874,0.967089,1.332714,1.380742,2.043197,2.566614
-1.69646,-2.57493,-2.050425,-1.365172,-1.336669,-0.951669,-0.780666,0.780666,0.951669,1.336669,1.365172,2.050425,2.57493
-1.665044,-2.583105,-2.057529,-1.349639,-1.340559,-0.936212,-0.773967,0.773967,0.936212,1.340559,1.349639,2.057529,2.583105
-1.633628,-2.591139,-2.064507,-1.344383,-1.33415,-0.92072,-0.767306,0.767306,0.92072,1.33415,1.344383,2.064507,2.591139
-1.602212,-2.599031,-2.071361,-1.348141,-1.31871,-0.905196,-0.760685,0.760685,0.905196,1.31871,1.348141,2.071361,2.599031
-1.570796,-2.60678,-2.078089,-1.351831,-1.303325,-0.889642,-0.754107,0.754107,0.889642,1.303325,1.351831,2.078089,2.60678
-1.53938,-2.614387,-2.084691,-1.355454,-1.287999,-0.87406,-0.747576,0.747576,0.87406,1.287999,1.355454,2.084691,2.614387
-1.507964,-2.621849,-2.091166,-1.359009,-1.27274,-0.858452,-0.741093,0.741093,0.858452,1.27274,1.359009,2.091166,2.621849
-1.476549,-2.629167,-2.097515,-1.362496,-1.257554,-0.842822,-0.734662,0.734662,0.842822,1.257554,1.362496,2.097515,2.629167
-1.445133,-2.63634,-2.103736,-1.365915,-1.242446,-0.827171,-0.728286,0.728286,0.827171,1.242446,1.365915,2.103736,2.63634
-1.413717,-2.643367,-2.109829,-1.369265,-1.227425,-0.811503,-0.721968,0.721968,0.811503,1.227425,1.369265,2.109829,2.643367
-1.382301,-2.650248,-2.115795,-1.372546,-1.212496,-0.79582,-0.71571,0.71571,0.79582,1.212496,1.372546,2.115795,2.650248
-1.350885,-2.656982,-2.121631,-1.375758,-1.197667,-0.780126,-0.709517,0.709517,0.780126,1.197667,1.375758,2.121631,2.656982
-1.319469,-2.663569,-2.127339,-1.3789,-1.182945,-0.764424,-0.70339,0.70339,0.764424,1.182945,1.3789,2.127339,2.663569
-1.288053,-2.670008,-2.132918,-1.381973,-1.168339,-0.748717,-0.697335,0.697335,0.748717,1.168339,1.381973,2.132918,2.670008
-1.256637,-2.676299,-2.138367,-1.384975,-1.153856,-0.733009,-0.691353,0.691353,0.733009,1.153856,1.384975,2.138367,2.676299
-1.225221,-2.682441,-2.143686,-1.387906,-1.139504,-0.717305,-0.685449,0.685449,0.717305,1.139504,1.387906,2.143686,2.682441
-1.193805,-2.688434,-2.148875,-1.390767,-1.125293,-0.701607,-0.679626,0.679626,0.701607,1.125293,1.390767,2.148875,2.688434
-1.162389,-2.694276,-2.153933,-1.393557,-1.111231,-0.685922,-0.673887,0.673887,0.685922,1.111231,1.393557,2.153933,2.694276
-1.130973,-2.699969,-2.15886,-1.396275,-1.097327,-0.670253,-0.668236,0.668236,0.670253,1.097327,1.396275,2.15886,2.699969
-1.099557,-2.705511,-2.163656,-1.398922,-1.083592,-0.662677,-0.654605,0.654605,0.662677,1.083592,1.398922,2.163656,2.705511
-1.068142,-2.710901,-2.16832,-1.401497,-1.070034,-0.657214,-0.638986,0.638986,0.657214,1.070034,1.401497,2.16832,2.710901
-1.036726,-2.716141,-2.172853,-1.404,-1.056664,-0.651849,-0.623399,0.623399,0.651849,1.056664,1.404,2.172853,2.716141
-1.00531,-2.721228,-2.177253,-1.406431,-1.043494,-0.646588,-0.607853,0.607853,0.646588,1.043494,1.406431,2.177253,2.721228
-0.973894,-2.726162,-2.181521,-1.408789,-1.030533,-0.641433,-0.592354,0.592354,0.641433,1.030533,1.408789,2.181521,2.726162
-0.942478,-2.730944,-2.185656,-1.411075,-1.017793,-0.63639,-0.576909,0.576909,0.63639,1.017793,1.411075,2.185656,2.730944
-0.911062,-2.735573,-2.189658,-1.413288,-1.005286,-0.631461,-0.561528,0.561528,0.631461,1.005286,1.413288,2.189658,2.735573
-0.879646,-2.740048,-2.193527,-1.415427,-0.993023,-0.62665,-0.54622,0.54622,0.62665,0.993023,1.415427,2.193527,2.740048
-0.84823,-2.744369,-2.197262,-1.417493,-0.981018,-0.621962,-0.530995,0.530995,0.621962,0.981018,1.417493,2.197262,2.744369
-0.816814,-2.748537,-2.200864,-1.419486,-0.969281,-0.617401,-0.515864,0.515864,0.617401,0.969281,1.419486,2.200864,2.748537
-0.785398,-2.752549,-2.204331,-1.421405,-0.957827,-0.61297,-0.50084,0.50084,0.61297,0.957827,1.421405,2.204331,2.752549
-0.753982,-2.756407,-2.207665,-1.42325,-0.946668,-0.608673,-0.485936,0.485936,0.608673,0.946668,1.42325,2.207665,2.756407
-0.722566,-2.760109,-2.210863,-1.425021,-0.935818,-0.604515,-0.471168,0.471168,0.604515,0.935818,1.425021,2.210863,2.760109
-0.69115,-2.763656,-2.213928,-1.426718,-0.92529,-0.600499,-0.456552,0.456552,0.600499,0.92529,1.426718,2.213928,2.763656
-0.659734,-2.767048,-2.216857,-1.428341,-0.915099,-0.59663,-0.442108,0.442108,0.59663,0.915099,1.428341,2.216857,2.767048
-0.628319,-2.770283,-2.219652,-1.429889,-0.905257,-0.59291,-0.427857,0.427857,0.59291,0.905257,1.429889,2.219652,2.770283
-0.596903,-2.773362,-2.222311,-1.431362,-0.895779,-0.589344,-0.413823,0.413823,0.589344,0.895779,1.431362,2.222311,2.773362
-0.565487,-2.776285,-2.224835,-1.432761,-0.88668,-0.585936,-0.400031,0.400031,0.585936,0.88668,1.432761,2.224835,2.776285
-0.534071,-2.779051,-2.227224,-1.434085,-0.877972,-0.582688,-0.386512,0.386512,0.582688,0.877972,1.434085,2.227224,2.779051
-0.502655,-2.78166,-2.229476,-1.435334,-0.86967,-0.579605,-0.373298,0.373298,0.579605,0.86967,1.435334,2.229476,2.78166
-0.471239,-2.784112,-2.231593,-1.436507,-0.861789,-0.57669,-0.360426,0.360426,0.57669,0.861789,1.436507,2.231593,2.784112
-0.439823,-2.786407,-2.233574,-1.437606,-0.85434,-0.573947,-0.347939,0.347939,0.573947,0.85434,1.437606,2.233574,2.786407
-0.408407,-2.788544,-2.235419,-1.438629,-0.847339,-0.571377,-0.335882,0.335882,0.571377,0.847339,1.438629,2.235419,2.788544
-0.376991,-2.790523,-2.237128,-1.439576,-0.840796,-0.568985,-0.324305,0.324305,0.568985,0.840796,1.439576,2.237128,2.790523
-0.345575,-2.792345,-2.238701,-1.440449,-0.834726,-0.566774,-0.313266,0.313266,0.566774,0.834726,1.440449,2.238701,2.792345
-0.314159,-2.794009,-2.240137,-1.441245,-0.82914,-0.564745,-0.302826,0.302826,0.564745,0.82914,1.441245,2.240137,2.794009
-0.282743,-2.795515,-2.241436,-1.441966,-0.82405,-0.562902,-0.293052,0.293052,0.562902,0.82405,1.441966,2.241436,2.795515
-0.251327,-2.796862,-2.242599,-1.442611,-0.819464,-0.561246,-0.284015,0.284015,0.561246,0.819464,1.442611,2.242599,2.796862
-0.219911,-2.798051,-2.243626,-1.443181,-0.815394,-0.55978,-0.27579,0.27579,0.55978,0.815394,1.443181,2.243626,2.798051
-0.188496,-2.799082,-2.244515,-1.443674,-0.811849,-0.558506,-0.268453,0.268453,0.558506,0.811849,1.443674,2.244515,2.799082
-0.15708,-2.799955,-2.245268,-1.444092,-0.808835,-0.557425,-0.262082,0.262082,0.557425,0.808835,1.444092,2.245268,2.799955
-0.125664,-2.800668,-2.245884,-1.444434,-0.806359,-0.556538,-0.256749,0.256749,0.556538,0.806359,1.444434,2.245884,2.800668
-0.094248,-2.801224,-2.246363,-1.4447,-0.804428,-0.555848,-0.252522,0.252522,0.555848,0.804428,1.4447,2.246363,2.801224
-0.062832,-2.80162,-2.246706,-1.44489,-0.803046,-0.555354,-0.249458,0.249458,0.555354,0.803046,1.44489,2.246706,2.80162
-0.031416,-2.801858,-2.246911,-1.445004,-0.802215,-0.555057,-0.247602,0.247602,0.555057,0.802215,1.445004,2.246911,2.801858
0.0,-2.801938,-2.24698,-1.445042,-0.801938,-0.554958,-0.24698,0.24698,0.554958,0.801938,1.445042,2.24698,2.801938
0.031416,-2.801858,-2.246911,-1.445004,-0.802215,-0.555057,-0.247602,0.247602,0.555057,0.802215,1.445004,2.246911,2.801858
0.062832,-2.80162,-2.246706,-1.44489,-0.803046,-0.555354,-0.249458,0.249458,0.555354,0.803046,1.44489,2.246706,2.80162
0.094248,-2.801224,-2.246363,-1.4447,-0.804428,-0.555848,-0.252522,0.252522,0.555848,0.804428,1.4447,2.246363,2.801224
0.125664,-2.800668,-2.245884,-1.444434,-0.806359,-0.556538,-0.256749,0.256749,0.556538,0.806359,1.444434,2.245884,2.800668
0.15708,-2.799955,-2.245268,-1.444092,-0.808835,-0.557425,-0.262082,0.262082,0.557425,0.808835,1.444092,2.245268,2.799955
0.188496,-2.799082,-2.244515,-1.443674,-0.811849,-0.558506,-0.268453,0.268453,0.558506,0.811849,1.443674,2.244515,2.799082
0.219911,-2.798051,-2.243626,-1.443181,-0.815394,-0.55978,-0.27579,0.27579,0.55978,0.815394,1.443181,2.243626,2.798051
0.251327,-2.796862,-2.242599,-1.442611,-0.819464,-0.561246,-0.284015,0.284015,0.561246,0.819464,1.442611,2.242599,2.796862
0.282743,-2.795515,-2.241436,-1.441966,-0.82405,-0.562902,-0.293052,0.293052,0.562902,0.82405,1.441966,2.241436,2.795515
0.314159,-2.794009,-2.240137,-1.441245,-0.82914,-0.564745,-0.302826,0.302826,0.564745,0.82914,1.441245,2.240137,2.794009
0.345575,-2.792345,-2.238701,-1.440449,-0.834726,-0.566774,-0.313266,0.313266,0.566774,0.834726,1.440449,2.238701,2.792345
0.376991,-2.790523,-2.237128,-1.439576,-0.840796,-0.568985,-0.324305,0.324305,0.568985,0.840796,1.439576,2.237128,2.790523
0.408407,-2.788544,-2.235419,-1.438629,-0.847339,-0.571377,-0.335882,0.335882,0.571377,0.847339,1.438629,2.235419,2.788544
0.439823,-2.786407,-2.233574,-1.437606,-0.85434,-0.573947,-0.347939,0.347939,0.573947,0.85434,1.437606,2.233574,2.786407
0.471239,-2.784112,-2.231593,-1.436507,-0.861789,-0.57669,-0.360426,0.360426,0.57669,0.861789,1.436507,2.231593,2.784112
0.502655,-2.78166,-2.229476,-1.435334,-0.86967,-0.579605,-0.373298,0.373298,0.579605,0.86967,1.435334,2.229476,2.78166
0.534071,-2.779051,-2.227224,-1.434085,-0.877972,-0.582688,-0.386512,0.386512,0.582688,0.877972,1.434085,2.227224,2.779051
0.565487,-2.776285,-2.224835,-1.432761,-0.88668,-0.585936,-0.400031,0.400031,0.585936,0.88668,1.432761,2.224835,2.776285
0.596903,-2.773362,-2.222311,-1.431362,-0.895779,-0.589344,-0.413823,0.413823,0.589344,0.895779,1.431362,2.222311,2.773362
0.628319,-2.770283,-2.219652,-1.429889,-0.905257,-0.59291,-0.427857,0.427857,0.59291,0.905257,1.429889,2.219652,2.770283
0.659734,-2.767048,-2.216857,-1.428341,-0.915099,-0.59663,-0.442108,0.442108,0.59663,0.915099,1.428341,2.216857,2.767048
0.69115,-2.763656,-2.213928,-1.426718,-0.92529,-0.600499,-0.456552,0.456552,0.600499,0.92529,1.426718,2.213928,2.763656
0.722566,-2.760109,-2.210863,-1.425021,-0.935818,-0.604515,-0.471168,0.471168,0.604515,0.935818,1.425021,2.210863,2.760109
0.753982,-2.756407,-2.207665,-1.42325,-0.946668,-0.608673,-0.485936,0.485936,0.608673,0.946668,1.42325,2.207665,2.756407
0.785398,-2.752549,-2.204331,-1.421405,-0.957827,-0.61297,-0.50084,0.50084,0.61297,0.957827,1.421405,2.204331,2.752549
0.816814,-2.748537,-2.200864,-1.419486,-0.969281,-0.617401,-0.515864,0.515864,0.617401,0.969281,1.419486,2.200864,2.748537
0.84823,-2.744369,-2.197262,-1.417493,-0.981018,-0.621962,-0.530995,0.530995,0.621962,0.981018,1.417493,2.197262,2.744369
0.879646,-2.740048,-2.193527,-1.415427,-0.993023,-0.62665,-0.54622,0.54622,0.62665,0.993023,1.415427,2.193527,2.740048
0.911062,-2.735573,-2.189658,-1.413288,-1.005286,-0.631461,-0.561528,0.561528,0.631461,1.005286,1.413288,2.189658,2.735573
0.942478,-2.730944,-2.185656,-1.411075,-1.017793,-0.63639,-0.576909,0.576909,0.63639,1.017793,1.411075,2.185656,2.730944
0.973894,-2.726162,-2.181521,-1.408789,-1.030533,-0.641433,-0.592354,0.592354,0.641433,1.030533,1.408789,2.181521,2.726162
1.00531,-2.721228,-2.177253,-1.406431,-1.043494,-0.646588,-0.607853,0.607853,0.646588,1.043494,1.406431,2.177253,2.721228
1.036726,-2.716141,-2.172853,-1.404,-1.056664,-0.651849,-0.623399,0.623399,0.651849,1.056664,1.404,2.172853,2.716141
1.068142,-2.710901,-2.16832,-1.401497,-1.070034,-0.657214,-0.638986,0.638986,0.657214,1.070034,1.401497,2.16832,2.710901
1.099557,-2.705511,-2.163656,-1.398922,-1.083592,-0.662677,-0.654605,0.654605,0.662677,1.083592,1.398922,2.163656,2.705511
1.130973,-2.699969,-2.15886,-1.396275,-1.097327,-0.670253,-0.668236,0.668236,0.670253,1.097327,1.396275,2.15886,2.699969
1.162389,-2.694276,-2.153933,-1.393557,-1.111231,-0.685922,-0.673887,0.673887,0.685922,1.111231,1.393557,2.153933,2.694276
1.193805,-2.688434,-2.148875,-1.390767,-1.125293,-0.701607,-0.679626,0.679626,0.701607,1.125293,1.390767,2.148875,2.688434
1.225221,-2.682441,-2.143686,-1.387906,-1.139504,-0.717305,-0.685449,0.685449,0.717305,1.139504,1.387906,2.143686,2.682441
1.256637,-2.676299,-2.138367,-1.384975,-1.153856,-0.733009,-0.691353,0.691353,0.733009,1.153856,1.384975,2.138367,2.676299
1.288053,-2.670008,-2.132918,-1.381973,-1.168339,-0.748717,-0.697335,0.697335,0.748717,1.168339,1.381973,2.132918,2.670008
1.319469,-2.663569,-2.127339,-1.3789,-1.182945,-0.764424,-0.70339,0.70339,0.764424,1.182945,1.3789,2.127339,2.663569
1.350885,-2.656982,-2.121631,-1.375758,-1.197667,-0.780126,-0.709517,0.709517,0.780126,1.197667,1.375758,2.121631,2.656982
1.382301,-2.650248,-2.115795,-1.372546,-1.212496,-0.79582,-0.71571,0.71571,0.79582,1.212496,1.372546,2.115795,2.650248
1.413717,-2.643367,-2.109829,-1.369265,-1.227425,-0.811503,-0.721968,0.721968,0.811503,1.227425,1.369265,2.109829,2.643367
1.445133,-2.63634,-2.103736,-1.365915,-1.242446,-0.827171,-0.728286,0.728286,0.827171,1.242446,1.365915,2.103736,2.63634
1.476549,-2.629167,-2.097515,-1.362496,-1.257554,-0.842822,-0.734662,0.734662,0.842822,1.257554,1.362496,2.097515,2.629167
1.507964,-2.621849,-2.091166,-1.359009,-1.27274,-0.858452,-0.741093,0.741093,0.858452,1.27274,1.359009,2.091166,2.621849
1.53938,-2.614387,-2.084691,-1.355454,-1.287999,-0.87406,-0.747576,0.747576,0.87406,1.287999,1.355454,2.084691,2.614387
1.570796,-2.60678,-2.078089,-1.351831,-1.303325,-0.889642,-0.754107,0.754107,0.889642,1.303325,1.351831,2.078089,2.60678
1.602212,-2.599031,-2.071361,-1.348141,-1.31871,-0.905196,-0.760685,0.760685,0.905196,1.31871,1.348141,2.071361,2.599031
1.633628,-2.591139,-2.064507,-1.344383,-1.33415,-0.92072,-0.767306,0.767306,0.92072,1.33415,1.344383,2.064507,2.591139
1.665044,-2.583105,-2.057529,-1.349639,-1.340559,-0.936212,-0.773967,0.773967,0.936212,1.340559,1.349639,2.057529,2.583105
1.69646,-2.57493,-2.050425,-1.365172,-1.336669,-0.951669,-0.780666,0.780666,0.951669,1.336669,1.365172,2.050425,2.57493
1.727876,-2.566614,-2.043197,-1.380742,-1.332714,-0.967089,-0.7874,0.7874,0.967089,1.332714,1.380742,2.043197,2.566614
1.759292,-2.558159,-2.035846,-1.396346,-1.328692,-0.982471,-0.794167,0.794167,0.982471,1.328692,1.396346,2.035846,2.558159
1.790708,-2.549564,-2.028371,-1.411978,-1.324606,-0.997812,-0.800964,0.800964,0.997812,1.324606,1.411978,2.028371,2.549564
1.822124,-2.540831,-2.020773,-1.427634,-1.320455,-1.013111,-0.807789,0.807789,1.013111,1.320455,1.427634,2.020773,2.540831
1.85354,-2.53196,-2.013053,-1.443309,-1.31624,-1.028365,-0.81464,0.81464,1.028365,1.31624,1.443309,2.013053,2.53196
1.884956,-2.522952,-2.005211,-1.458998,-1.311961,-1.043574,-0.821513,0.821513,1.043574,1.311961,1.458998,2.005211,2.522952
1.916372,-2.513807,-1.997248,-1.474697,-1.307618,-1.058734,-0.828408,0.828408,1.058734,1.307618,1.474697,1.997248,2.513807
1.947787,-2.504528,-1.989163,-1.490403,-1.303213,-1.073846,-0.835321,0.835321,1.073846,1.303213,1.490403,1.989163,2.504528
1.979203,-2.495113,-1.980959,-1.506111,-1.298745,-1.088907,-0.842251,0.842251,1.088907,1.298745,1.506111,1.980959,2.495113
2.010619,-2.485565,-1.972635,-1.521817,-1.294215,-1.103915,-0.849195,0.849195,1.103915,1.294215,1.521817,1.972635,2.485565
2.042035,-2.475884,-1.964191,-1.537517,-1.289624,-1.118869,-0.856151,0.856151,1.118869,1.289624,1.537517,1.964191,2.475884
2.073451,-2.46607,-1.955629,-1.553209,-1.284971,-1.133768,-0.863118,0.863118,1.133768,1.284971,1.553209,1.955629,2.46607
2.104867,-2.456125,-1.946949,-1.568888,-1.280259,-1.14861,-0.870093,0.870093,1.14861,1.280259,1.568888,1.946949,2.456125
2.136283,-2.44605,-1.938152,-1.58455,-1.275486,-1.163393,-0.877075,0.877075,1.163393,1.275486,1.58455,1.938152,2.44605
2.167699,-2.435845,-1.929237,-1.600193,-1.270653,-1.178117,-0.884062,0.884062,1.178117,1.270653,1.600193,1.929237,2.435845
2.199115,-2.425511,-1.920206,-1.615814,-1.265761,-1.19278,-0.891051,0.891051,1.19278,1.265761,1.615814,1.920206,2.425511
2.230531,-2.41505,-1.91106,-1.631408,-1.260811,-1.207381,-0.898042,0.898042,1.207381,1.260811,1.631408,1.91106,2.41505
2.261947,-2.404462,-1.901798,-1.646974,-1.255803,-1.221917,-0.905032,0.905032,1.221917,1.255803,1.646974,1.901798,2.404462
2.293363,-2.393747,-1.892421,-1.662508,-1.250738,-1.236389,-0.91202,0.91202,1.236389,1.250738,1.662508,1.892421,2.393747
2.324779,-2.382908,-1.882931,-1.678007,-1.250795,-1.245615,-0.919003,0.919003,1.245615,1.250795,1.678007,1.882931,2.382908
2.356194,-2.371945,-1.873327,-1.693469,-1.265133,-1.240436,-0.925982,0.925982,1.240436,1.265133,1.693469,1.873327,2.371945
2.38761,-2.360859,-1.863611,-1.70889,-1.279402,-1.235202,-0.932953,0.932953,1.235202,1.279402,1.70889,1.863611,2.360859
2.419026,-2.349651,-1.853783,-1.724268,-1.293602,-1.229912,-0.939915,0.939915,1.229912,1.293602,1.724268,1.853783,2.349651
2.450442,-2.338322,-1.843843,-1.739601,-1.307731,-1.224568,-0.946867,0.946867,1.224568,1.307731,1.739601,1.843843,2.338322
2.481858,-2.326873,-1.833793,-1.754885,-1.321787,-1.21917,-0.953807,0.953807,1.21917,1.321787,1.754885,1.833793,2.326873
2.513274,-2.315305,-1.823632,-1.770119,-1.33577,-1.213719,-0.960735,0.960735,1.213719,1.33577,1.770119,1.823632,2.315305
2.54469,-2.30362,-1.813362,-1.7853,-1.349679,-1.208215,-0.967648,0.967648,1.208215,1.349679,1.7853,1.813362,2.30362
2.576106,-2.291818,-1.802984,-1.800425,-1.363512,-1.202659,-0.974544,0.974544,1.202659,1.363512,1.800425,1.802984,2.291818
2.607522,-2.2799,-1.815493,-1.792497,-1.377269,-1.197051,-0.981424,0.981424,1.197051,1.377269,1.792497,1.815493,2.2799
2.638938,-2.267868,-1.830501,-1.781904,-1.390948,-1.191393,-0.988285,0.988285,1.191393,1.390948,1.781904,1.830501,2.267868
2.670354,-2.255723,-1.845446,-1.771203,-1.404548,-1.185685,-0.995126,0.995126,1.185685,1.404548,1.771203,1.845446,2.255723
2.70177,-2.243466,-1.860328,-1.760397,-1.418068,-1.179927,-1.001946,1.001946,1.179927,1.418068,1.760397,1.860328,2.243466
2.733186,-2.231098,-1.875143,-1.749486,-1.431508,-1.174121,-1.008744,1.008744,1.174121,1.431508,1.749486,1.875143,2.231098
2.764602,-2.218621,-1.889889,-1.73847,-1.444866,-1.168267,-1.015518,1.015518,1.168267,1.444866,1.73847,1.889889,2.218621
2.796017,-2.206035,-1.904565,-1.727351,-1.458141,-1.162366,-1.022268,1.022268,1.162366,1.458141,1.727351,1.904565,2.206035
2.827433,-2.193342,-1.919169,-1.716129,-1.471332,-1.156418,-1.028991,1.028991,1.156418,1.471332,1.716129,1.919169,2.193342
2.858849,-2.180544,-1.933698,-1.704805,-1.484438,-1.150424,-1.035687,1.035687,1.150424,1.484438,1.704805,1.933698,2.180544
2.890265,-2.16764,-1.948151,-1.693379,-1.497459,-1.144386,-1.042356,1.042356,1.144386,1.497459,1.693379,1.948151,2.16764
2.921681,-2.154634,-1.962527,-1.681853,-1.510392,-1.138304,-1.048995,1.048995,1.138304,1.510392,1.681853,1.962527,2.154634
2.953097,-2.141526,-1.976822,-1.670228,-1.523239,-1.132178,-1.055603,1.055603,1.132178,1.523239,1.670228,1.976822,2.141526
2.984513,-2.128318,-1.991036,-1.658503,-1.535996,-1.12601,-1.06218,1.06218,1.12601,1.535996,1.658503,1.991036,2.128318
3.015929,-2.11501,-2.005166,-1.64668,-1.548664,-1.1198,-1.068725,1.068725,1.1198,1.548664,1.64668,2.005166,2.11501
3.047345,-2.101605,-2.019211,-1.63476,-1.561242,-1.113549,-1.075237,1.075237,1.113549,1.561242,1.63476,2.019211,2.101605
3.078761,-2.088104,-2.03317,-1.622743,-1.573728,-1.107258,-1.081713,1.081713,1.107258,1.573728,1.622743,2.03317,2.088104
3.110177,-2.074509,-2.04704,-1.610631,-1.586123,-1.100928,-1.088155,1.088155,1.100928,1.586123,1.610631,2.04704,2.074509
3.141593,-2.06082,-2.06082,-1.598424,-1.598424,-1.09456,-1.09456,1.09456,1.09456,1.598424,1.598424,2.06082,2.06082

==> data/dispersion-anr7-gnu.csv <==
k	E_0	E_1	E_2	E_3	E_4	E_5	E_6	E_7	E_8	E_9	E_10	E_11	E_12	E_13
-1.047198	-2.101003	-2.101003	-1.732051	-1.732051	-1.25928	-1.25928	-1.0	1.0	1.25928	1.25928	1.732051	1.732051	2.101003	2.101003
-1.036726	-2.114772	-2.087143	-1.744829	-1.719178	-1.268791	-1.249697	-1.0	1.0	1.249697	1.268791	1.744829	1.744829	2.114772	2.114772
-1.026254	-2.128448	-2.073194	-1.75751	-1.706211	-1.278228	-1.240042	-1.0	1.0	1.240042	1.278228	1.75751	1.75751	2.128448	2.128448
-1.015782	-2.142031	-2.059158	-1.770095	-1.693152	-1.287592	-1.230317	-1.0	1.0	1.230317	1.287592	1.770095	1.770095	2.142031	2.142031
-1.00531	-2.155518	-2.045035	-1.782582	-1.68	-1.296882	-1.220521	-1.0	1.0	1.220521	1.296882	1.782582	1.782582	2.155518	2.155518
-0.994838	-2.168908	-2.030829	-1.79497	-1.666759	-1.306096	-1.210655	-1.0	1.0	1.210655	1.306096	1.79497	1.79497	2.168908	2.168908
-0.984366	-2.182199	-2.01654	-1.807257	-1.653427	-1.315234	-1.200721	-1.0	1.0	1.200721	1.315234	1.807257	1.807257	2.182199	2.182199
-0.973894	-2.19539	-2.002171	-1.819444	-1.640007	-1.324296	-1.190719	-1.0	1.0	1.190719	1.324296	1.819444	1.819444	2.19539	2.19539
-0.963422	-2.20848	-1.987723	-1.831528	-1.626501	-1.333281	-1.18065	-1.0	1.0	1.18065	1.333281	1.831528	1.831528	2.20848	2.20848
-0.95295	-2.221467	-1.973198	-1.84351	-1.612908	-1.342188	-1.170514	-1.0	1.0	1.170514	1.342188	1.84351	1.84351	2.221467	2.221467
-0.942478	-2.23435	-1.958598	-1.855388	-1.59923	-1.351017	-1.160313	-1.0	1.0	1.160313	1.351017	1.855388	1.855388	2.23435	2.23435
-0.932006	-2.247127	-1.943926	-1.867161	-1.585469	-1.359766	-1.150047	-1.0	1.0	1.150047	1.359766	1.867161	1.867161	2.247127	2.247127
-0.921534	-2.259797	-1.929182	-1.878828	-1.571625	-1.368436	-1.139717	-1.0	1.0	1.139717	1.368436	1.878828	1.878828	2.259797	2.259797
-0.911062	-2.272359	-1.914369	-1.890389	-1.557701	-1.377026	-1.129324	-1.0	1.0	1.129324	1.377026	1.890389	1.890389	2.272359	2.272359
-0.90059	-2.284812	-1.89949	-1.901842	-1.543696	-1.385534	-1.118869	-1.0	1.0	1.118869	1.385534	1.901842	1.901842	2.284812	2.284812
-0.890118	-2.297154	-1.884546	-1.913187	-1.529613	-1.393962	-1.108352	-1.0	1.0	1.108352	1.393962	1.913187	1.913187	2.297154	2.297154
-0.879646	-2.309383	-1.869539	-1.924422	-1.515453	-1.402307	-1.097774	-1.0	1.0	1.097774	1.402307	1.924422	1.924422	2.309383	2.309383
-0.869174	-2.3215	-1.854472	-1.935548	-1.501218	-1.410569	-1.087137	-1.0	1.0	1.087137	1.410569	1.935548	1.935548	2.3215	2.3215
-0.858702	-2.333502	-1.839347	-1.946563	-1.486908	-1.418749	-1.076441	-1.0	1.0	1.076441	1.418749	1.946563	1.946563	2.333502	2.333502
-0.84823	-2.345388	-1.824166	-1.957466	-1.472524	-1.426844	-1.065687	-1.0	1.0	1.065687	1.426844	1.957466	1.957466	2.345388	2.345388
-0.837758	-2.357157	-1.808932	-1.968256	-1.45807	-1.434855	-1.054876	-1.0	1.0	1.054876	1.434855	1.968256	1.968256	2.357157	2.357157
-0.827286	-2.368809	-1.793647	-1.978933	-1.443545	-1.442781	-1.044009	-1.0	1.0	1.044009	1.442781	1.978933	1.978933	2.368809	2.368809
-0.816814	-2.380342	-1.778314	-1.989496	-1.428952	-1.450622	-1.033087	-1.0	1.0	1.033087	1.450622	1.989496	1.989496	2.380342	2.380342
-0.806342	-2.391754	-1.762935	-1.999944	-1.414292	-1.458377	-1.022111	-1.0	1.0	1.022111	1.458377	1.999944	1.999944	2.391754	2.391754
-0.79587	-2.403045	-1.747513	-2.010277	-1.399567	-1.466045	-1.011081	-1.0	1.0	1.011081	1.466045	2.010277	2.010277	2.403045	2.403045
-0.785398	-2.414214	-1.732051	-2.020493	-1.384777	-1.473626	-1.0	-1.0	1.0	1.0	1.473626	2.020493	2.020493	2.414214	2.414214
-0.774926	-2.425259	-1.716551	-2.030592	-1.369926	-1.481119	-0.988867	-1.0	1.0	0.988867	1.481119	2.030592	2.030592	2.425259	2.425259
-0.764454	-2.43618	-1.701016	-2.040573	-1.355014	-1.488525	-0.977685	-1.0	1.0	0.977685	1.488525	2.040573	2.040573	2.43618	2.43618
-0.753982	-2.446975	-1.685449	-2.050435	-1.340043	-1.495841	-0.966453	-1.0	1.0	0.966453	1.495841	2.050435	2.050435	2.446975	2.446975
-0.74351	-2.457645	-1.669853	-2.060179	-1.325015	-1.503069	-0.955174	-1.0	1.0	0.955174	1.503069	2.060179	2.060179	2.457645	2.457645
-0.733038	-2.468186	-1.654232	-2.069802	-1.309932	-1.510207	-0.943847	-1.0	1.0	0.943847	1.510207	2.069802	2.069802	2.468186	2.468186
-0.722566	-2.4786	-1.638588	-2.079304	-1.294795	-1.517255	-0.932475	-1.0	1.0	0.932475	1.517255	2.079304	2.079304	2.4786	2.4786
-0.712094	-2.488884	-1.622925	-2.088685	-1.279607	-1.524212	-0.921059	-1.0	1.0	0.921059	1.524212	2.088685	2.088685	2.488884	2.488884
-0.701622	-2.499038	-1.607245	-2.097944	-1.26437	-1.531079	-0.909599	-1.0	1.0	0.909599	1.531079	2.097944	2.097944	2.499038	2.499038
-0.69115	-2.509061	-1.591553	-2.10708	-1.249085	-1.537853	-0.898098	-1.0	1.0	0.898098	1.537853	2.10708	2.10708	2.509061	2.509061
-0.680678	-2.518951	-1.575852	-2.116093	-1.233755	-1.544536	-0.886555	-1.0	1.0	0.886555	1.544536	2.116093	2.116093	2.518951	2.518951
-0.670206	-2.528709	-1.560146	-2.124982	-1.218381	-1.551127	-0.874973	-1.0	1.0	0.874973	1.551127	2.124982	2.124982	2.528709	2.528709
-0.659734	-2.538334	-1.544438	-2.133746	-1.202967	-1.557625	-0.863353	-1.0	1.0	0.863353	1.557625	2.133746	2.133746	2.538334	2.538334
-0.649262	-2.547823	-1.528733	-2.142385	-1.187513	-1.564029	-0.851696	-1.0	1.0	0.851696	1.564029	2.142385	2.142385	2.547823	2.547823
-0.638791	-2.557177	-1.513034	-2.150898	-1.172024	-1.57034	-0.840004	-1.0	1.0	0.840004	1.57034	2.150898	2.150898	2.557177	2.557177
-0.628319	-2.566395	-1.497345	-2.159284	-1.1565	-1.576556	-0.828278	-1.0	1.0	0.828278	1.576556	2.159284	2.159284	2.566395	2.566395
-0.617847	-2.575476	-1.481671	-2.167544	-1.140945	-1.582678	-0.816519	-1.0	1.0	0.816519	1.582678	2.167544	2.167544	2.575476	2.575476
-0.607375	-2.584419	-1.466017	-2.175675	-1.125361	-1.588705	-0.804729	-1.0	1.0	0.804729	1.588705	2.175675	2.175675	2.584419	2.584419
-0.596903	-2.593224	-1.450385	-2.183679	-1.109751	-1.594637	-0.79291	-1.0	1.0	0.79291	1.594637	2.183679	2.183679	2.593224	2.593224
-0.586431	-2.601889	-1.434783	-2.191554	-1.094117	-1.600473	-0.781063	-1.0	1.0	0.781063	1.600473	2.191554	2.191554	2.601889	2.601889
-0.575959	-2.610414	-1.419213	-2.199299	-1.078464	-1.606212	-0.769191	-1.0	1.0	0.769191	1.606212	2.199299	2.199299	2.610414	2.610414
-0.565487	-2.618798	-1.403682	-2.206915	-1.062792	-1.611856	-0.757294	-1.0	1.0	0.757294	1.611856	2.206915	2.206915	2.618798	2.618798
-0.555015	-2.627041	-1.388194	-2.2144	-1.047107	-1.617402	-0.745375	-1.0	1.0	0.745375	1.617402	2.2144	2.2144	2.627041	2.627041
-0.544543	-2.635141	-1.372755	-2.221754	-1.031411	-1.622851	-0.733435	-1.0	1.0	0.733435	1.622851	2.221754	2.221754	2.635141	2.635141
-0.534071	-2.643099	-1.357371	-2.228977	-1.015707	-1.628203	-0.721477	-1.0	1.0	0.721477	1.628203	2.228977	2.228977	2.643099	2.643099
-0.523599	-2.650913	-1.342046	-2.236068	-1.0	-1.633456	-0.709503	-1.0	1.0	0.709503	1.633456	2.236068	2.236068	2.650913	2.650913
-0.513127	-2.658583	-1.326787	-2.243027	-0.984293	-1.638611	-0.697514	-1.0	1.0	0.697514	1.638611	2.243027	2.243027	2.658583	2.658583
-0.502655	-2.666108	-1.311601	-2.249852	-0.968589	-1.643668	-0.685514	-1.0	1.0	0.685514	1.643668	2.249852	2.249852	2.666108	2.666108
-0.492183	-2.673487	-1.296493	-2.256544	-0.952894	-1.648625	-0.673504	-1.0	1.0	0.673504	1.648625	2.256544	2.256544	2.673487	2.673487
-0.481711	-2.680721	-1.28147	-2.263103	-0.937212	-1.653483	-0.661488	-1.0	1.0	0.661488	1.653483	2.263103	2.263103	2.680721	2.680721
-0.471239	-2.687807	-1.266538	-2.269527	-0.921546	-1.658242	-0.649467	-1.0	1.0	0.649467	1.658242	2.269527	2.269527	2.687807	2.687807
-0.460767	-2.694747	-1.251706	-2.275816	-0.905903	-1.6629	-0.637445	-1.0	1.0	0.637445	1.6629	2.275816	2.275816	2.694747	2.694747
-0.450295	-2.701538	-1.23698	-2.281971	-0.890286	-1.667458	-0.625424	-1.0	1.0	0.625424	1.667458	2.281971	2.281971	2.701538	2.701538
-0.439823	-2.708181	-1.222367	-2.287989	-0.874702	-1.671916	-0.613408	-1.0	1.0	0.613408	1.671916	2.287989	2.287989	2.708181	2.708181
-0.429351	-2.714675	-1.207876	-2.293872	-0.859157	-1.676273	-0.6014	-1.0	1.0	0.6014	1.676273	2.293872	2.293872	2.714675	2.714675
-0.418879	-2.72102	-1.193514	-2.299619	-0.843655	-1.680528	-0.589404	-1.0	1.0	0.589404	1.680528	2.299619	2.299619	2.72102	2.72102
-0.408407	-2.727215	-1.179291	-2.305228	-0.828205	-1.684683	-0.577423	-1.0	1.0	0.577423	1.684683	2.305228	2.305228	2.727215	2.727215
-0.397935	-2.733259	-1.165213	-2.310701	-0.812812	-1.688735	-0.565461	-1.0	1.0	0.565461	1.688735	2.310701	2.310701	2.733259	2.733259
-0.387463	-2.739152	-1.151292	-2.316035	-0.797483	-1.692686	-0.553523	-1.0	1.0	0.553523	1.692686	2.316035	2.316035	2.739152	2.739152
-0.376991	-2.744894	-1.137534	-2.321232	-0.782228	-1.696534	-0.541614	-1.0	1.0	0.541614	1.696534	2.321232	2.321232	2.744894	2.744894
-0.366519	-2.750484	-1.123951	-2.326291	-0.767052	-1.70028	-0.529737	-1.0	1.0	0.529737	1.70028	2.326291	2.326291	2.750484	2.750484
-0.356047	-2.755921	-1.110552	-2.331211	-0.751967	-1.703923	-0.517899	-1.0	1.0	0.517899	1.703923	2.331211	2.331211	2.755921	2.755921
-0.345575	-2.761206	-1.097347	-2.335992	-0.73698	-1.707463	-0.506106	-1.0	1.0	0.506106	1.707463	2.335992	2.335992	2.761206	2.761206
-0.335103	-2.766337	-1.084346	-2.340634	-0.722101	-1.7109	-0.494362	-1.0	1.0	0.494362	1.7109	2.340634	2.340634	2.766337	2.766337
-0.324631	-2.771315	-1.07156	-2.345137	-0.707342	-1.714233	-0.482676	-1.0	1.0	0.482676	1.714233	2.345137	2.345137	2.771315	2.771315
-0.314159	-2.776138	-1.059001	-2.349499	-0.692714	-1.717463	-0.471055	-1.0	1.0	0.471055	1.717463	2.349499	2.349499	2.776138	2.776138
-0.303687	-2.780808	-1.046679	-2.353722	-0.678229	-1.720589	-0.459506	-1.0	1.0	0.459506	1.720589	2.353722	2.353722	2.780808	2.780808
-0.293215	-2.785322	-1.034606	-2.357804	-0.6639	-1.723611	-0.448037	-1.0	1.0	0.448037	1.723611	2.357804	2.357804	2.785322	2.785322
-0.282743	-2.789681	-1.022793	-2.361745	-0.64974	-1.726529	-0.436659	-1.0	1.0	0.436659	1.726529	2.361745	2.361745	2.789681	2.789681
-0.272271	-2.793885	-1.011254	-2.365545	-0.635766	-1.729342	-0.42538	-1.0	1.0	0.42538	1.729342	2.365545	2.365545	2.793885	2.793885
-0.261799	-2.797933	-1.0	-2.369204	-0.621992	-1.732051	-0.414214	-1.0	1.0	0.414214	1.732051	2.369204	2.369204	2.797933	2.797933
-0.251327	-2.801824	-0.989044	-2.372721	-0.608436	-1.734655	-0.40317	-1.0	1.0	0.40317	1.734655	2.372721	2.372721	2.801824	2.801824
-0.240855	-2.805559	-0.978398	-2.376097	-0.595117	-1.737153	-0.392264	-1.0	1.0	0.392264	1.737153	2.376097	2.376097	2.805559	2.805559
-0.230383	-2.809138	-0.968076	-2.37933	-0.582054	-1.739547	-0.381508	-1.0	1.0	0.381508	1.739547	2.37933	2.37933	2.809138	2.809138
-0.219911	-2.812559	-0.958091	-2.382422	-0.569268	-1.741836	-0.37092	-1.0	1.0	0.37092	1.741836	2.382422	2.382422	2.812559	2.812559
-0.20944	-2.815823	-0.948455	-2.385371	-0.556782	-1.744019	-0.360517	-1.0	1.0	0.360517	1.744019	2.385371	2.385371	2.815823	2.815823
-0.198968	-2.81893	-0.939182	-2.388177	-0.544618	-1.746096	-0.350317	-1.0	1.0	0.350317	1.746096	2.388177	2.388177	2.81893	2.81893
-0.188496	-2.821878	-0.930285	-2.390841	-0.532803	-1.748068	-0.340342	-1.0	1.0	0.340342	1.748068	2.390841	2.390841	2.821878	2.821878
-0.178024	-2.824669	-0.921778	-2.393362	-0.521363	-1.749933	-0.330614	-1.0	1.0	0.330614	1.749933	2.393362	2.393362	2.824669	2.824669
-0.167552	-2.827301	-0.913672	-2.395739	-0.510326	-1.751693	-0.32116	-1.0	1.0	0.32116	1.751693	2.395739	2.395739	2.827301	2.827301
-0.15708	-2.829775	-0.905982	-2.397974	-0.499722	-1.753347	-0.312005	-1.0	1.0	0.312005	1.753347	2.397974	2.397974	2.829775	2.829775
-0.146608	-2.83209	-0.898719	-2.400064	-0.489582	-1.754895	-0.303179	-1.0	1.0	0.303179	1.754895	2.400064	2.400064	2.83209	2.83209
-0.136136	-2.834246	-0.891896	-2.402012	-0.479937	-1.756336	-0.294715	-1.0	1.0	0.294715	1.756336	2.402012	2.402012	2.834246	2.834246
-0.125664	-2.836243	-0.885524	-2.403815	-0.470821	-1.757671	-0.286646	-1.0	1.0	0.286646	1.757671	2.403815	2.403815	2.836243	2.836243
-0.115192	-2.838081	-0.879616	-2.405475	-0.462266	-1.758899	-0.27901	-1.0	1.0	0.27901	1.758899	2.405475	2.405475	2.838081	2.838081
-0.10472	-2.839759	-0.874182	-2.406991	-0.454308	-1.760021	-0.271843	-1.0	1.0	0.271843	1.760021	2.406991	2.406991	2.839759	2.839759
-0.094248	-2.841279	-0.869231	-2.408362	-0.446979	-1.761036	-0.265186	-1.0	1.0	0.265186	1.761036	2.408362	2.408362	2.841279	2.841279
-0.083776	-2.842638	-0.864775	-2.40959	-0.440313	-1.761945	-0.259081	-1.0	1.0	0.259081	1.761945	2.40959	2.40959	2.842638	2.842638
-0.073304	-2.843838	-0.860821	-2.410673	-0.434343	-1.762747	-0.253568	-1.0	1.0	0.253568	1.762747	2.410673	2.410673	2.843838	2.843838
-0.062832	-2.844878	-0.857378	-2.411612	-0.429099	-1.763442	-0.248689	-1.0	1.0	0.248689	1.763442	2.411612	2.411612	2.844878	2.844878
-0.05236	-2.845758	-0.854452	-2.412407	-0.424608	-1.76403	-0.244482	-1.0	1.0	0.244482	1.76403	2.412407	2.412407	2.845758	2.845758
-0.041888	-2.846478	-0.852049	-2.413057	-0.420897	-1.764511	-0.240984	-1.0	1.0	0.240984	1.764511	2.413057	2.413057	2.846478	2.846478
-0.031416	-2.847039	-0.850175	-2.413563	-0.417987	-1.764886	-0.238227	-1.0	1.0	0.238227	1.764886	2.413563	2.413563	2.847039	2.847039
-0.020944	-2.847439	-0.848834	-2.413924	-0.415895	-1.765153	-0.236237	-1.0	1.0	0.236237	1.765153	2.413924	2.413924	2.847439	2.847439
-0.010472	-2.847679	-0.848028	-2.414141	-0.414635	-1.765313	-0.235035	-1.0	1.0	0.235035	1.765313	2.414141	2.414141	2.847679	2.847679
0.0	-2.847759	-0.847759	-2.414214	-0.414214	-1.765367	-0.234633	-1.0	1.0	0.234633	1.765367	2.414214	2.414214	2.847759	2.847759
0.010472	-2.847679	-0.848028	-2.414141	-0.414635	-1.765313	-0.235035	-1.0	1.0	0.235035	1.765313	2.414141	2.414141	2.847679	2.847679
0.020944	-2.847439	-0.848834	-2.413924	-0.415895	-1.765153	-0.236237	-1.0	1.0	0.236237	1.765153	2.413924	2.413924	2.847439	2.847439
0.031416	-2.847039	-0.850175	-2.413563	-0.417987	-1.764886	-0.238227	-1.0	1.0	0.238227	1.764886	2.413563	2.413563	2.847039	2.847039
0.041888	-2.846478	-0.852049	-2.413057	-0.420897	-1.764511	-0.240984	-1.0	1.0	0.240984	1.764511	2.413057	2.413057	2.846478	2.846478
0.05236	-2.845758	-0.854452	-2.412407	-0.424608	-1.76403	-0.244482	-1.0	1.0	0.244482	1.76403	2.412407	2.412407	2.845758	2.845758
0.062832	-2.844878	-0.857378	-2.411612	-0.429099	-1.763442	-0.248689	-1.0	1.0	0.248689	1.763442	2.411612	2.411612	2.844878	2.844878
0.073304	-2.843838	-0.860821	-2.410673	-0.434343	-1.762747	-0.253568	-1.0	1.0	0.253568	1.762747	2.410673	2.410673	2.843838	2.843838
0.083776	-2.842638	-0.864775	-2.40959	-0.440313	-1.761945	-0.259081	-1.0	1.0	0.259081	1.761945	2.40959	2.40959	2.842638	2.842638
0.094248	-2.841279	-0.869231	-2.408362	-0.446979	-1.761036	-0.265186	-1.0	1.0	0.265186	1.761036	2.408362	2.408362	2.841279	2.841279
0.10472	-2.839759	-0.874182	-2.406991	-0.454308	-1.760021	-0.271843	-1.0	1.0	0.271843	1.760021	2.406991	2.406991	2.839759	2.839759
0.115192	-2.838081	-0.879616	-2.405475	-0.462266	-1.758899	-0.27901	-1.0	1.0	0.27901	1.758899	2.405475	2.405475	2.838081	2.838081
0.125664	-2.836243	-0.885524	-2.403815	-0.470821	-1.757671	-0.286646	-1.0	1.0	0.286646	1.757671	2.403815	2.403815	2.836243	2.836243
0.136136	-2.834246	-0.891896	-2.402012	-0.479937	-1.756336	-0.294715	-1.0	1.0	0.294715	1.756336	2.402012	2.402012	2.834246	2.834246
0.146608	-2.83209	-0.898719	-2.400064	-0.489582	-1.754895	-0.303179	-1.0	1.0	0.303179	1.754895	2.400064	2.400064	2.83209	2.83209
0.15708	-2.829775	-0.905982	-2.397974	-0.499722	-1.753347	-0.312005	-1.0	1.0	0.312005	1.753347	2.397974	2.397974	2.829775	2.829775
0.167552	-2.827301	-0.913672	-2.395739	-0.510326	-1.751693	-0.32116	-1.0	1.0	0.32116	1.751693	2.395739	2.395739	2.827301	2.827301
0.178024	-2.824669	-0.921778	-2.393362	-0.521363	-1.749933	-0.330614	-1.0	1.0	0.330614	1.749933	2.393362	2.393362	2.824669	2.824669
0.188496	-2.821878	-0.930285	-2.390841	-0.532803	-1.748068	-0.340342	-1.0	1.0	0.340342	1.748068	2.390841	2.390841	2.821878	2.821878
0.198968	-2.81893	-0.939182	-2.388177	-0.544618	-1.746096	-0.350317	-1.0	1.0	0.350317	1.746096	2.388177	2.388177	2.81893	2.81893
0.20944	-2.815823	-0.948455	-2.385371	-0.556782	-1.744019	-0.360517	-1.0	1.0	0.360517	1.744019	2.385371	2.385371	2.815823	2.815823
0.219911	-2.812559	-0.958091	-2.382422	-0.569268	-1.741836	-0.37092	-1.0	1.0	0.37092	1.741836	2.382422	2.382422	2.812559	2.812559
0.230383	-2.809138	-0.968076	-2.37933	-0.582054	-1.739547	-0.381508	-1.0	1.0	0.381508	1.739547	2.37933	2.37933	2.809138	2.809138
0.240855	-2.805559	-0.978398	-2.376097	-0.595117	-1.737153	-0.392264	-1.0	1.0	0.392264	1.737153	2.376097	2.376097	2.805559	2.805559
0.251327	-2.801824	-0.989044	-2.372721	-0.608436	-1.734655	-0.40317	-1.0	1.0	0.40317	1.734655	2.372721	2.372721	2.801824	2.801824
0.261799	-2.797933	-1.0	-2.369204	-0.621992	-1.732051	-0.414214	-1.0	1.0	0.414214	1.732051	2.369204	2.369204	2.797933	2.797933
0.272271	-2.793885	-1.011254	-2.365545	-0.635766	-1.729342	-0.42538	-1.0	1.0	0.42538	1.729342	2.365545	2.365545	2.793885	2.793885
0.282743	-2.789681	-1.022793	-2.361745	-0.64974	-1.726529	-0.436659	-1.0	1.0	0.436659	1.726529	2.361745	2.361745	2.789681	2.789681
0.293215	-2.785322	-1.034606	-2.357804	-0.6639	-1.723611	-0.448037	-1.0	1.0	0.448037	1.723611	2.357804	2.357804	2.785322	2.785322
0.303687	-2.780808	-1.046679	-2.353722	-0.678229	-1.720589	-0.459506	-1.0	1.0	0.459506	1.720589	2.353722	2.353722	2.780808	2.780808
0.314159	-2.776138	-1.059001	-2.349499	-0.692714	-1.717463	-0.471055	-1.0	1.0	0.471055	1.717463	2.349499	2.349499	2.776138	2.776138
0.324631	-2.771315	-1.07156	-2.345137	-0.707342	-1.714233	-0.482676	-1.0	1.0	0.482676	1.714233	2.345137	2.345137	2.771315	2.771315
0.335103	-2.766337	-1.084346	-2.340634	-0.722101	-1.7109	-0.494362	-1.0	1.0	0.494362	1.7109	2.340634	2.340634	2.766337	2.766337
0.345575	-2.761206	-1.097347	-2.335992	-0.73698	-1.707463	-0.506106	-1.0	1.0	0.506106	1.707463	2.335992	2.335992	2.761206	2.761206
0.356047	-2.755921	-1.110552	-2.331211	-0.751967	-1.703923	-0.517899	-1.0	1.0	0.517899	1.703923	2.331211	2.331211	2.755921	2.755921
0.366519	-2.750484	-1.123951	-2.326291	-0.767052	-1.70028	-0.529737	-1.0	1.0	0.529737	1.70028	2.326291	2.326291	2.750484	2.750484
0.376991	-2.744894	-1.137534	-2.321232	-0.782228	-1.696534	-0.541614	-1.0	1.0	0.541614	1.696534	2.321232	2.321232	2.744894	2.744894
0.387463	-2.739152	-1.151292	-2.316035	-0.797483	-1.692686	-0.553523	-1.0	1.0	0.553523	1.692686	2.316035	2.316035	2.739152	2.739152
0.397935	-2.733259	-1.165213	-2.310701	-0.812812	-1.688735	-0.565461	-1.0	1.0	0.565461	1.688735	2.310701	2.310701	2.733259	2.733259
0.408407	-2.727215	-1.179291	-2.305228	-0.828205	-1.684683	-0.577423	-1.0	1.0	0.577423	1.684683	2.305228	2.305228	2.727215	2.727215
0.418879	-2.72102	-1.193514	-2.299619	-0.843655	-1.680528	-0.589404	-1.0	1.0	0.589404	1.680528	2.299619	2.299619	2.72102	2.72102
0.429351	-2.714675	-1.207876	-2.293872	-0.859157	-1.676273	-0.6014	-1.0	1.0	0.6014	1.676273	2.293872	2.293872	2.714675	2.714675
0.439823	-2.708181	-1.222367	-2.287989	-0.874702	-1.671916	-0.613408	-1.0	1.0	0.613408	1.671916	2.287989	2.287989	2.708181	2.708181
0.450295	-2.701538	-1.23698	-2.281971	-0.890286	-1.667458	-0.625424	-1.0	1.0	0.625424	1.667458	2.281971	2.281971	2.701538	2.701538
0.460767	-2.694747	-1.251706	-2.275816	-0.905903	-1.6629	-0.637445	-1.0	1.0	0.637445	1.6629	2.275816	2.275816	2.694747	2.694747
0.471239	-2.687807	-1.266538	-2.269527	-0.921546	-1.658242	-0.649467	-1.0	1.0	0.649467	1.658242	2.269527	2.269527	2.687807	2.687807
0.481711	-2.680721	-1.28147	-2.263103	-0.937212	-1.653483	-0.661488	-1.0	1.0	0.661488	1.653483	2.263103	2.263103	2.680721	2.680721
0.492183	-2.673487	-1.296493	-2.256544	-0.952894	-1.648625	-0.673504	-1.0	1.0	0.673504	1.648625	2.256544	2.256544	2.673487	2.673487
0.502655	-2.666108	-1.311601	-2.249852	-0.968589	-1.643668	-0.685514	-1.0	1.0	0.685514	1.643668	2.249852	2.249852	2.666108	2.666108
0.513127	-2.658583	-1.326787	-2.243027	-0.984293	-1.638611	-0.697514	-1.0	1.0	0.697514	1.638611	2.243027	2.243027	2.658583	2.658583
0.523599	-2.650913	-1.342046	-2.236068	-1.0	-1.633456	-0.709503	-1.0	1.0	0.709503	1.633456	2.236068	2.236068	2.650913	2.650913
0.534071	-2.643099	-1.357371	-2.228977	-1.015707	-1.628203	-0.721477	-1.0	1.0	0.721477	1.628203	2.228977	2.228977	2.643099	2.643099
0.544543	-2.635141	-1.372755	-2.221754	-1.031411	-1.622851	-0.733435	-1.0	1.0	0.733435	1.622851	2.221754	2.221754	2.635141	2.635141
0.555015	-2.627041	-1.388194	-2.2144	-1.047107	-1.617402	-0.745375	-1.0	1.0	0.745375	1.617402	2.2144	2.2144	2.627041	2.627041
0.565487	-2.618798	-1.403682	-2.206915	-1.062792	-1.611856	-0.757294	-1.0	1.0	0.757294	1.611856	2.206915	2.206915	2.618798	2.618798
0.575959	-2.610414	-1.419213	-2.199299	-1.078464	-1.606212	-0.769191	-1.0	1.0	0.769191	1.606212	2.199299	2.199299	2.610414	2.610414
0.586431	-2.601889	-1.434783	-2.191554	-1.094117	-1.600473	-0.781063	-1.0	1.0	0.781063	1.600473	2.191554	2.191554	2.601889	2.601889
0.596903	-2.593224	-1.450385	-2.183679	-1.109751	-1.594637	-0.79291	-1.0	1.0	0.79291	1.594637	2.183679	2.183679	2.593224	2.593224
0.607375	-2.584419	-1.466017	-2.175675	-1.125361	-1.588705	-0.804729	-1.0	1.0	0.804729	1.588705	2.175675	2.175675	2.584419	2.584419
0.617847	-2.575476	-1.481671	-2.167544	-1.140945	-1.582678	-0.816519	-1.0	1.0	0.816519	1.582678	2.167544	2.167544	2.575476	2.575476
0.628319	-2.566395	-1.497345	-2.159284	-1.1565	-1.576556	-0.828278	-1.0	1.0	0.828278	1.576556	2.159284	2.159284	2.566395	2.566395
0.638791	-2.557177	-1.513034	-2.150898	-1.172024	-1.57034	-0.840004	-1.0	1.0	0.840004	1.57034	2.150898	2.150898	2.557177	2.557177
0.649262	-2.547823	-1.528733	-2.142385	-1.187513	-1.564029	-0.851696	-1.0	1.0	0.851696	1.564029	2.142385	2.142385	2.547823	2.547823
0.659734	-2.538334	-1.544438	-2.133746	-1.202967	-1.557625	-0.863353	-1.0	1.0	0.863353	1.557625	2.133746	2.133746	2.538334	2.538334
0.670206	-2.528709	-1.560146	-2.124982	-1.218381	-1.551127	-0.874973	-1.0	1.0	0.874973	1.551127	2.124982	2.124982	2.528709	2.528709
0.680678	-2.518951	-1.575852	-2.116093	-1.233755	-1.544536	-0.886555	-1.0	1.0	0.886555	1.544536	2.116093	2.116093	2.518951	2.518951
0.69115	-2.509061	-1.591553	-2.10708	-1.249085	-1.537853	-0.898098	-1.0	1.0	0.898098	1.537853	2.10708	2.10708	2.509061	2.509061
0.701622	-2.499038	-1.607245	-2.097944	-1.26437	-1.531079	-0.909599	-1.0	1.0	0.909599	1.531079	2.097944	2.097944	2.499038	2.499038
0.712094	-2.488884	-1.622925	-2.088685	-1.279607	-1.524212	-0.921059	-1.0	1.0	0.921059	1.524212	2.088685	2.088685	2.488884	2.488884
0.722566	-2.4786	-1.638588	-2.079304	-1.294795	-1.517255	-0.932475	-1.0	1.0	0.932475	1.517255	2.079304	2.079304	2.4786	2.4786
0.733038	-2.468186	-1.654232	-2.069802	-1.309932	-1.510207	-0.943847	-1.0	1.0	0.943847	1.510207	2.069802	2.069802	2.468186	2.468186
0.74351	-2.457645	-1.669853	-2.060179	-1.325015	-1.503069	-0.955174	-1.0	1.0	0.955174	1.503069	2.060179	2.060179	2.457645	2.457645
0.753982	-2.446975	-1.685449	-2.050435	-1.340043	-1.495841	-0.966453	-1.0	1.0	0.966453	1.495841	2.050435	2.050435	2.446975	2.446975
0.764454	-2.43618	-1.701016	-2.040573	-1.355014	-1.488525	-0.977685	-1.0	1.0	0.977685	1.488525	2.040573	2.040573	2.43618	2.43618
0.774926	-2.425259	-1.716551	-2.030592	-1.369926	-1.481119	-0.988867	-1.0	1.0	0.988867	1.481119	2.030592	2.030592	2.425259	2.425259
0.785398	-2.414214	-1.732051	-2.020493	-1.384777	-1.473626	-1.0	-1.0	1.0	1.0	1.473626	2.020493	2.020493	2.414214	2.414214
0.79587	-2.403045	-1.747513	-2.010277	-1.399567	-1.466045	-1.011081	-1.0	1.0	1.011081	1.466045	2.010277	2.010277	2.403045	2.403045
0.806342	-2.391754	-1.762935	-1.999944	-1.414292	-1.458377	-1.022111	-1.0	1.0	1.022111	1.458377	1.999944	1.999944	2.391754	2.391754
0.816814	-2.380342	-1.778314	-1.989496	-1.428952	-1.450622	-1.033087	-1.0	1.0	1.033087	1.450622	1.989496	1.989496	2.380342	2.380342
0.827286	-2.368809	-1.793647	-1.978933	-1.443545	-1.442781	-1.044009	-1.0	1.0	1.044009	1.442781	1.978933	1.978933	2.368809	2.368809
0.837758	-2.357157	-1.808932	-1.968256	-1.45807	-1.434855	-1.054876	-1.0	1.0	1.054876	1.434855	1.968256	1.968256	2.357157	2.357157
0.84823	-2.345388	-1.824166	-1.957466	-1.472524	-1.426844	-1.065687	-1.0	1.0	1.065687	1.426844	1.957466	1.957466	2.345388	2.345388
0.858702	-2.333502	-1.839347	-1.946563	-1.486908	-1.418749	-1.076441	-1.0	1.0	1.076441	1.418749	1.946563	1.946563	2.333502	2.333502
0.869174	-2.3215	-1.854472	-1.935548	-1.501218	-1.410569	-1.087137	-1.0	1.0	1.087137	1.410569	1.935548	1.935548	2.3215	2.3215
0.879646	-2.309383	-1.869539	-1.924422	-1.515453	-1.402307	-1.097774	-1.0	1.0	1.097774	1.402307	1.924422	1.924422	2.309383	2.309383
0.890118	-2.297154	-1.884546	-1.913187	-1.529613	-1.393962	-1.108352	-1.0	1.0	1.108352	1.393962	1.913187	1.913187	2.297154	2.297154
0.90059	-2.284812	-1.89949	-1.901842	-1.543696	-1.385534	-1.118869	-1.0	1.0	1.118869	1.385534	1.901842	1.901842	2.284812	2.284812
0.911062	-2.272359	-1.914369	-1.890389	-1.557701	-1.377026	-1.129324	-1.0	1.0	1.129324	1.377026	1.890389	1.890389	2.272359	2.272359
0.921534	-2.259797	-1.929182	-1.878828	-1.571625	-1.368436	-1.139717	-1.0	1.0	1.139717	1.368436	1.878828	1.878828	2.259797	2.259797
0.932006	-2.247127	-1.943926	-1.867161	-1.585469	-1.359766	-1.150047	-1.0	1.0	1.150047	1.359766	1.867161	1.867161	2.247127	2.247127
0.942478	-2.23435	-1.958598	-1.855388	-1.59923	-1.351017	-1.160313	-1.0	1.0	1.160313	1.351017	1.855388	1.855388	2.23435	2.23435
0.95295	-2.221467	-1.973198	-1.84351	-1.612908	-1.342188	-1.170514	-1.0	1.0	1.170514	1.342188	1.84351	1.84351	2.221467	2.221467
0.963422	-2.20848	-1.987723	-1.831528	-1.626501	-1.333281	-1.18065	-1.0	1.0	1.18065	1.333281	1.831528	1.831528	2.20848	2.20848
0.973894	-2.19539	-2.002171	-1.819444	-1.640007	-1.324296	-1.190719	-1.0	1.0	1.190719	1.324296	1.819444	1.819444	2.19539	2.19539
0.984366	-2.182199	-2.01654	-1.807257	-1.653427	-1.315234	-1.200721	-1.0	1.0	1.200721	1.315234	1.807257	1.807257	2.182199	2.182199
0.994838	-2.168908	-2.030829	-1.79497	-1.666759	-1.306096	-1.210655	-1.0	1.0	1.210655	1.306096	1.79497	1.79497	2.168908	2.168908
1.00531	-2.155518	-2.045035	-1.782582	-1.68	-1.296882	-1.220521	-1.0	1.0	1.220521	1.296882	1.782582	1.782582	2.155518	2.155518
1.015782	-2.142031	-2.059158	-1.770095	-1.693152	-1.287592	-1.230317	-1.0	1.0	1.230317	1.287592	1.770095	1.770095	2.142031	2.142031
1.026254	-2.128448	-2.073194	-1.75751	-1.706211	-1.278228	-1.240042	-1.0	1.0	1.240042	1.278228	1.75751	1.75751	2.128448	2.128448
1.036726	-2.114772	-2.087143	-1.744829	-1.719178	-1.268791	-1.249697	-1.0	1.0	1.249697	1.268791	1.744829	1.744829	2.114772	2.114772
1.047198	-2.101003	-2.101003	-1.732051	-1.732051	-1.25928	-1.25928	-1.0	1.0	1.25928	1.25928	1.732051	1.732051	2.101003	2.101003

==> data/dispersion-anr7.csv <==
k,E_0,E_1,E_2,E_3,E_4,E_5,E_6,E_7,E_8,E_9,E_10,E_11,E_12,E_13
-3.141593,-2.101003,-2.101003,-1.732051,-1.732051,-1.25928,-1.25928,-1.0,1.0,1.25928,1.25928,1.732051,1.732051,2.101003,2.101003
-3.110177,-2.114772,-2.087143,-1.744829,-1.719178,-1.268791,-1.249697,-1.0,1.0,1.249697,1.268791,1.719178,1.744829,2.087143,2.114772
-3.078761,-2.128448,-2.073194,-1.75751,-1.706211,-1.278228,-1.240042,-1.0,1.0,1.240042,1.278228,1.706211,1.75751,2.073194,2.128448
-3.047345,-2.142031,-2.059158,-1.770095,-1.693152,-1.287592,-1.230317,-1.0,1.0,1.230317,1.287592,1.693152,1.770095,2.059158,2.142031
-3.015929,-2.155518,-2.045035,-1.782582,-1.68,-1.296882,-1.220521,-1.0,1.0,1.220521,1.296882,1.68,1.782582,2.045035,2.155518
-2.984513,-2.168908,-2.030829,-1.79497,-1.666759,-1.306096,-1.210655,-1.0,1.0,1.210655,1.306096,1.666759,1.79497,2.030829,2.168908
-2.953097,-2.182199,-2.01654,-1.807257,-1.653427,-1.315234,-1.200721,-1.0,1.0,1.200721,1.315234,1.653427,1.807257,2.01654,2.182199
-2.921681,-2.19539,-2.002171,-1.819444,-1.640007,-1.324296,-1.190719,-1.0,1.0,1.190719,1.324296,1.640007,1.819444,2.002171,2.19539
-2.890265,-2.20848,-1.987723,-1.831528,-1.626501,-1.333281,-1.18065,-1.0,1.0,1.18065,1.333281,1.626501,1.831528,1.987723,2.20848
-2.858849,-2.221467,-1.973198,-1.84351,-1.612908,-1.342188,-1.170514,-1.0,1.0,1.170514,1.342188,1.612908,1.84351,1.973198,2.221467
-2.827433,-2.23435,-1.958598,-1.855388,-1.59923,-1.351017,-1.160313,-1.0,1.0,1.160313,1.351017,1.59923,1.855388,1.958598,2.23435
-2.796017,-2.247127,-1.943926,-1.867161,-1.585469,-1.359766,-1.150047,-1.0,1.0,1.150047,1.359766,1.585469,1.867161,1.943926,2.247127
-2.764602,-2.259797,-1.929182,-1.878828,-1.571625,-1.368436,-1.139717,-1.0,1.0,1.139717,1.368436,1.571625,1.878828,1.929182,2.259797
-2.733186,-2.272359,-1.914369,-1.890389,-1.557701,-1.377026,-1.129324,-1.0,1.0,1.129324,1.377026,1.557701,1.890389,1.914369,2.272359
-2.70177,-2.284812,-1.901842,-1.89949,-1.543696,-1.385534,-1.118869,-1.0,1.0,1.118869,1.385534,1.543696,1.89949,1.901842,2.284812
-2.670354,-2.297154,-1.913187,-1.884546,-1.529613,-1.393962,-1.108352,-1.0,1.0,1.108352,1.393962,1.529613,1.884546,1.913187,2.297154
-2.638938,-2.309383,-1.924422,-1.869539,-1.515453,-1.402307,-1.097774,-1.0,1.0,1.097774,1.402307,1.515453,1.869539,1.924422,2.309383
-2.607522,-2.3215,-1.935548,-1.854472,-1.501218,-1.410569,-1.087137,-1.0,1.0,1.087137,1.410569,1.501218,1.854472,1.935548,2.3215
-2.576106,-2.333502,-1.946563,-1.839347,-1.486908,-1.418749,-1.076441,-1.0,1.0,1.076441,1.418749,1.486908,1.839347,1.946563,2.333502
-2.54469,-2.345388,-1.957466,-1.824166,-1.472524,-1.426844,-1.065687,-1.0,1.0,1.065687,1.426844,1.472524,1.824166,1.957466,2.345388
-2.513274,-2.357157,-1.968256,-1.808932,-1.45807,-1.434855,-1.054876,-1.0,1.0,1.054876,1.434855,1.45807,1.808932,1.968256,2.357157
-2.481858,-2.368809,-1.978933,-1.793647,-1.443545,-1.442781,-1.044009,-1.0,1.0,1.044009,1.442781,1.443545,1.793647,1.978933,2.368809
-2.450442,-2.380342,-1.989496,-1.778314,-1.450622,-1.428952,-1.033087,-1.0,1.0,1.033087,1.428952,1.450622,1.778314,1.989496,2.380342
-2.419026,-2.391754,-1.999944,-1.762935,-1.458377,-1.414292,-1.022111,-1.0,1.0,1.022111,1.414292,1.458377,1.762935,1.999944,2.391754
-2.38761,-2.403045,-2.010277,-1.747513,-1.466045,-1.399567,-1.011081,-1.0,1.0,1.011081,1.399567,1.466045,1.747513,2.010277,2.403045
-2.356194,-2.414214,-2.020493,-1.732051,-1.473626,-1.384777,-1.0,-1.0,1.0,1.0,1.384777,1.473626,1.732051,2.020493,2.414214
-2.324779,-2.425259,-2.030592,-1.716551,-1.481119,-1.369926,-1.0,-0.988867,0.988867,1.0,1.369926,1.481119,1.716551,2.030592,2.425259
-2.293363,-2.43618,-2.040573,-1.701016,-1.488525,-1.355014,-1.0,-0.977685,0.977685,1.0,1.355014,1.488525,1.701016,2.040573,2.43618
-2.261947,-2.446975,-2.050435,-1.685449,-1.495841,-1.340043,-1.0,-0.966453,0.966453,1.0,1.340043,1.495841,1.685449,2.050435,2.446975
-2.230531,-2.457645,-2.060179,-1.669853,-1.503069,-1.325015,-1.0,-0.955174,0.955174,1.0,1.325015,1.503069,1.669853,2.060179,2.457645
-2.199115,-2.468186,-2.069802,-1.654232,-1.510207,-1.309932,-1.0,-0.943847,0.943847,1.0,1.309932,1.510207,1.654232,2.069802,2.468186
-2.167699,-2.4786,-2.079304,-1.638588,-1.517255,-1.294795,-1.0,-0.932475,0.932475,1.0,1.294795,1.517255,1.638588,2.079304,2.4786
-2.136283,-2.488884,-2.088685,-1.622925,-1.524212,-1.279607,-1.0,-0.921059,0.921059,1.0,1.279607,1.524212,1.622925,2.088685,2.488884
-2.104867,-2.499038,-2.097944,-1.607245,-1.531079,-1.26437,-1.0,-0.909599,0.909599,1.0,1.26437,1.531079,1.607245,2.097944,2.499038
-2.073451,-2.509061,-2.10708,-1.591553,-1.537853,-1.249085,-1.0,-0.898098,0.898098,1.0,1.249085,1.537853,1.591553,2.10708,2.509061
-2.042035,-2.518951,-2.116093,-1.575852,-1.544536,-1.233755,-1.0,-0.886555,0.886555,1.0,1.233755,1.544536,1.575852,2.116093,2.518951
-2.010619,-2.528709,-2.124982,-1.560146,-1.551127,-1.218381,-1.0,-0.874973,0.874973,1.0,1.218381,1.551127,1.560146,2.124982,2.528709
-1.979203,-2.538334,-2.133746,-1.557625,-1.544438,-1.202967,-1.0,-0.863353,0.863353,1.0,1.202967,1.544438,1.557625,2.133746,2.538334
-1.947787,-2.547823,-2.142385,-1.564029,-1.528733,-1.187513,-1.0,-0.851696,0.851696,1.0,1.187513,1.528733,1.564029,2.142385,2.547823
-1.916372,-2.557177,-2.150898,-1.57034,-1.513034,-1.172024,-1.0,-0.840004,0.840004,1.0,1.172024,1.513034,1.57034,2.150898,2.557177
-1.884956,-2.566395,-2.159284,-1.576556,-1.497345,-1.1565,-1.0,-0.828278,0.828278,1.0,1.1565,1.497345,1.576556,2.159284,2.566395
-1.85354,-2.575476,-2.167544,-1.582678,-1.481671,-1.140945,-1.0,-0.816519,0.816519,1.0,1.140945,1.481671,1.582678,2.167544,2.575476
-1.822124,-2.584419,-2.175675,-1.588705,-1.466017,-1.125361,-1.0,-0.804729,0.804729,1.0,1.125361,1.466017,1.588705,2.175675,2.584419
-1.790708,-2.593224,-2.183679,-1.594637,-1.450385,-1.109751,-1.0,-0.79291,0.79291,1.0,1.109751,1.450385,1.594637,2.183679,2.593224
-1.759292,-2.601889,-2.191554,-1.600473,-1.434783,-1.094117,-1.0,-0.781063,0.781063,1.0,1.094117,1.434783,1.600473,2.191554,2.601889
-1.727876,-2.610414,-2.199299,-1.606212,-1.419213,-1.078464,-1.0,-0.769191,0.769191,1.0,1.078464,1.419213,1.606212,2.199299,2.610414
-1.69646,-2.618798,-2.206915,-1.611856,-1.403682,-1.062792,-1.0,-0.757294,0.757294,1.0,1.062792,1.403682,1.611856,2.206915,2.618798
-1.665044,-2.627041,-2.2144,-1.617402,-1.388194,-1.047107,-1.0,-0.745375,0.745375,1.0,1.047107,1.388194,1.617402,2.2144,2.627041
-1.633628,-2.635141,-2.221754,-1.622851,-1.372755,-1.031411,-1.0,-0.733435,0.733435,1.0,1.031411,1.372755,1.622851,2.221754,2.635141
-1.602212,-2.643099,-2.228977,-1.628203,-1.357371,-1.015707,-1.0,-0.721477,0.721477,1.0,1.015707,1.357371,1.628203,2.228977,2.643099
-1.570796,-2.650913,-2.236068,-1.633456,-1.342046,-1.0,-1.0,-0.709503,0.709503,1.0,1.0,1.342046,1.633456,2.236068,2.650913
-1.53938,-2.658583,-2.243027,-1.638611,-1.326787,-1.0,-0.984293,-0.697514,0.697514,0.984293,1.0,1.326787,1.638611,2.243027,2.658583
-1.507964,-2.666108,-2.249852,-1.643668,-1.311601,-1.0,-0.968589,-0.685514,0.685514,0.968589,1.0,1.311601,1.643668,2.249852,2.666108
-1.476549,-2.673487,-2.256544,-1.648625,-1.296493,-1.0,-0.952894,-0.673504,0.673504,0.952894,1.0,1.296493,1.648625,2.256544,2.673487
-1.445133,-2.680721,-2.263103,-1.653483,-1.28147,-1.0,-0.937212,-0.661488,0.661488,0.937212,1.0,1.28147,1.653483,2.263103,2.680721
-1.413717,-2.687807,-2.269527,-1.658242,-1.266538,-1.0,-0.921546,-0.649467,0.649467,0.921546,1.0,1.266538,1.658242,2.269527,2.687807
-1.382301,-2.694747,-2.275816,-1.6629,-1.251706,-1.0,-0.905903,-0.637445,0.637445,0.905903,1.0,1.251706,1.6629,2.275816,2.694747
-1.350885,-2.701538,-2.281971,-1.667458,-1.23698,-1.0,-0.890286,-0.625424,0.625424,0.890286,1.0,1.23698,1.667458,2.281971,2.701538
-1.319469,-2.708181,-2.287989,-1.671916,-1.222367,-1.0,-0.874702,-0.613408,0.613408,0.874702,1.0,1.222367,1.671916,2.287989,2.708181
-1.288053,-2.714675,-2.293872,-1.676273,-1.207876,-1.0,-0.859157,-0.6014,0.6014,0.859157,1.0,1.207876,1.676273,2.293872,2.714675
-1.256637,-2.72102,-2.299619,-1.680528,-1.193514,-1.0,-0.843655,-0.589404,0.589404,0.843655,1.0,1.193514,1.680528,2.299619,2.72102
-1.225221,-2.727215,-2.305228,-1.684683,-1.179291,-1.0,-0.828205,-0.577423,0.577423,0.828205,1.0,1.179291,1.684683,2.305228,2.727215
-1.193805,-2.733259,-2.310701,-1.688735,-1.165213,-1.0,-0.812812,-0.565461,0.565461,0.812812,1.0,1.165213,1.688735,2.310701,2.733259
-1.162389,-2.739152,-2.316035,-1.692686,-1.151292,-1.0,-0.797483,-0.553523,0.553523,0.797483,1.0,1.151292,1.692686,2.316035,2.739152
-1.130973,-2.744894,-2.321232,-1.696534,-1.137534,-1.0,-0.782228,-0.541614,0.541614,0.782228,1.0,1.137534,1.696534,2.321232,2.744894
-1.099557,-2.750484,-2.326291,-1.70028,-1.123951,-1.0,-0.767052,-0.529737,0.529737,0.767052,1.0,1.123951,1.70028,2.326291,2.750484
-1.068142,-2.755921,-2.331211,-1.703923,-1.110552,-1.0,-0.751967,-0.517899,0.517899,0.751967,1.0,1.110552,1.703923,2.331211,2.755921
-1.036726,-2.761206,-2.335992,-1.707463,-1.097347,-1.0,-0.73698,-0.506106,0.506106,0.73698,1.0,1.097347,1.707463,2.335992,2.761206
-1.00531,-2.766337,-2.340634,-1.7109,-1.084346,-1.0,-0.722101,-0.494362,0.494362,0.722101,1.0,1.084346,1.7109,2.340634,2.766337
-0.973894,-2.771315,-2.345137,-1.714233,-1.07156,-1.0,-0.707342,-0.482676,0.482676,0.707342,1.0,1.07156,1.714233,2.345137,2.771315
-0.942478,-2.776138,-2.349499,-1.717463,-1.059001,-1.0,-0.692714,-0.471055,0.471055,0.692714,1.0,1.059001,1.717463,2.349499,2.776138
-0.911062,-2.780808,-2.353722,-1.720589,-1.046679,-1.0,-0.678229,-0.459506,0.459506,0.678229,1.0,1.046679,1.720589,2.353722,2.780808
-0.879646,-2.785322,-2.357804,-1.723611,-1.034606,-1.0,-0.6639,-0.448037,0.448037,0.6639,1.0,1.034606,1.723611,2.357804,2.785322
-0.84823,-2.789681,-2.361745,-1.726529,-1.022793,-1.0,-0.64974,-0.436659,0.436659,0.64974,1.0,1.022793,1.726529,2.361745,2.789681
-0.816814,-2.793885,-2.365545,-1.729342,-1.011254,-1.0,-0.635766,-0.42538,0.42538,0.635766,1.0,1.011254,1.729342,2.365545,2.793885
-0.785398,-2.797933,-2.369204,-1.732051,-1.0,-1.0,-0.621992,-0.414214,0.414214,0.621992,1.0,1.0,1.732051,2.369204,2.797933
-0.753982,-2.801824,-2.372721,-1.734655,-1.0,-0.989044,-0.608436,-0.40317,0.40317,0.608436,0.989044,1.0,1.734655,2.372721,2.801824
-0.722566,-2.805559,-2.376097,-1.737153,-1.0,-0.978398,-0.595117,-0.392264,0.392264,0.595117,0.978398,1.0,1.737153,2.376097,2.805559
-0.69115,-2.809138,-2.37933,-1.739547,-1.0,-0.968076,-0.582054,-0.381508,0.381508,0.582054,0.968076,1.0,1.739547,2.37933,2.809138
-0.659734,-2.812559,-2.382422,-1.741836,-1.0,-0.958091,-0.569268,-0.37092,0.37092,0.569268,0.958091,1.0,1.741836,2.382422,2.812559
-0.628319,-2.815823,-2.385371,-1.744019,-1.0,-0.948455,-0.556782,-0.360517,0.360517,0.556782,0.948455,1.0,1.744019,2.385371,2.815823
-0.596903,-2.81893,-2.388177,-1.746096,-1.0,-0.939182,-0.544618,-0.350317,0.350317,0.544618,0.939182,1.0,1.746096,2.388177,2.81893
-0.565487,-2.821878,-2.390841,-1.748068,-1.0,-0.930285,-0.532803,-0.340342,0.340342,0.532803,0.930285,1.0,1.748068,2.390841,2.821878
-0.534071,-2.824669,-2.393362,-1.749933,-1.0,-0.921778,-0.521363,-0.330614,0.330614,0.521363,0.921778,1.0,1.749933,2.393362,2.824669
-0.502655,-2.827301,-2.395739,-1.751693,-1.0,-0.913672,-0.510326,-0.32116,0.32116,0.510326,0.913672,1.0,1.751693,2.395739,2.827301
-0.471239,-2.829775,-2.397974,-1.753347,-1.0,-0.905982,-0.499722,-0.312005,0.312005,0.499722,0.905982,1.0,1.753347,2.397974,2.829775
-0.439823,-2.83209,-2.400064,-1.754895,-1.0,-0.898719,-0.489582,-0.303179,0.303179,0.489582,0.898719,1.0,1.754895,2.400064,2.83209
-0.408407,-2.834246,-2.402012,-1.756336,-1.0,-0.891896,-0.479937,-0.294715,0.294715,0.479937,0.891896,1.0,1.756336,2.402012,2.834246
-0.376991,-2.836243,-2.403815,-1.757671,-1.0,-0.885524,-0.470821,-0.286646,0.286646,0.470821,0.885524,1.0,1.757671,2.403815,2.836243
-0.345575,-2.838081,-2.405475,-1.758899,-1.0,-0.879616,-0.462266,-0.27901,0.27901,0.462266,0.879616,1.0,1.758899,2.405475,2.838081
-0.314159,-2.839759,-2.406991,-1.760021,-1.0,-0.874182,-0.454308,-0.271843,0.271843,0.454308,0.874182,1.0,1.760021,2.406991,2.839759
-0.282743,-2.841279,-2.408362,-1.761036,-1.0,-0.869231,-0.446979,-0.265186,0.265186,0.446979,0.869231,1.0,1.761036,2.408362,2.841279
-0.251327,-2.842638,-2.40959,-1.761945,-1.0,-0.864775,-0.440313,-0.259081,0.259081,0.440313,0.864775,1.0,1.761945,2.40959,2.842638
-0.219911,-2.843838,-2.410673,-1.762747,-1.0,-0.860821,-0.434343,-0.253568,0.253568,0.434343,0.860821,1.0,1.762747,2.410673,2.843838
-0.188496,-2.844878,-2.411612,-1.763442,-1.0,-0.857378,-0.429099,-0.248689,0.248689,0.429099,0.857378,1.0,1.763442,2.411612,2.844878
-0.15708,-2.845758,-2.412407,-1.76403,-1.0,-0.854452,-0.424608,-0.244482,0.244482,0.424608,0.854452,1.0,1.76403,2.412407,2.845758
-0.125664,-2.846478,-2.413057,-1.764511,-1.0,-0.852049,-0.420897,-0.240984,0.240984,0.420897,0.852049,1.0,1.764511,2.413057,2.846478
-0.094248,-2.847039,-2.413563,-1.764886,-1.0,-0.850175,-0.417987,-0.238227,0.238227,0.417987,0.850175,1.0,1.764886,2.413563,2.847039
-0.062832,-2.847439,-2.413924,-1.765153,-1.0,-0.848834,-0.415895,-0.236237,0.236237,0.415895,0.848834,1.0,1.765153,2.413924,2.847439
-0.031416,-2.847679,-2.414141,-1.765313,-1.0,-0.848028,-0.414635,-0.235035,0.235035,0.414635,0.848028,1.0,1.765313,2.414141,2.847679
0.0,-2.847759,-2.414214,-1.765367,-1.0,-0.847759,-0.414214,-0.234633,0.234633,0.414214,0.847759,1.0,1.765367,2.414214,2.847759
0.031416,-2.847679,-2.414141,-1.765313,-1.0,-0.848028,-0.414635,-0.235035,0.235035,0.414635,0.848028,1.0,1.765313,2.414141,2.847679
0.062832,-2.847439,-2.413924,-1.765153,-1.0,-0.848834,-0.415895,-0.236237,0.236237,0.415895,0.848834,1.0,1.765153,2.413924,2.847439
0.094248,-2.847039,-2.413563,-1.764886,-1.0,-0.850175,-0.417987,-0.238227,0.238227,0.417987,0.850175,1.0,1.764886,2.413563,2.847039
0.125664,-2.846478,-2.413057,-1.764511,-1.0,-0.852049,-0.420897,-0.240984,0.240984,0.420897,0.852049,1.0,1.764511,2.413057,2.846478
0.15708,-2.845758,-2.412407,-1.76403,-1.0,-0.854452,-0.424608,-0.244482,0.244482,0.424608,0.854452,1.0,1.76403,2.412407,2.845758
0.188496,-2.844878,-2.411612,-1.763442,-1.0,-0.857378,-0.429099,-0.248689,0.248689,0.429099,0.857378,1.0,1.763442,2.411612,2.844878
0.219911,-2.843838,-2.410673,-1.762747,-1.0,-0.860821,-0.434343,-0.253568,0.253568,0.434343,0.860821,1.0,1.762747,2.410673,2.843838
0.251327,-2.842638,-2.40959,-1.761945,-1.0,-0.864775,-0.440313,-0.259081,0.259081,0.440313,0.864775,1.0,1.761945,2.40959,2.842638
0.282743,-2.841279,-2.408362,-1.761036,-1.0,-0.869231,-0.446979,-0.265186,0.265186,0.446979,0.869231,1.0,1.761036,2.408362,2.841279
0.314159,-2.839759,-2.406991,-1.760021,-1.0,-0.874182,-0.454308,-0.271843,0.271843,0.454308,0.874182,1.0,1.760021,2.406991,2.839759
0.345575,-2.838081,-2.405475,-1.758899,-1.0,-0.879616,-0.462266,-0.27901,0.27901,0.462266,0.879616,1.0,1.758899,2.405475,2.838081
0.376991,-2.836243,-2.403815,-1.757671,-1.0,-0.885524,-0.470821,-0.286646,0.286646,0.470821,0.885524,1.0,1.757671,2.403815,2.836243
0.408407,-2.834246,-2.402012,-1.756336,-1.0,-0.891896,-0.479937,-0.294715,0.294715,0.479937,0.891896,1.0,1.756336,2.402012,2.834246
0.439823,-2.83209,-2.400064,-1.754895,-1.0,-0.898719,-0.489582,-0.303179,0.303179,0.489582,0.898719,1.0,1.754895,2.400064,2.83209
0.471239,-2.829775,-2.397974,-1.753347,-1.0,-0.905982,-0.499722,-0.312005,0.312005,0.499722,0.905982,1.0,1.753347,2.397974,2.829775
0.502655,-2.827301,-2.395739,-1.751693,-1.0,-0.913672,-0.510326,-0.32116,0.32116,0.510326,0.913672,1.0,1.751693,2.395739,2.827301
0.534071,-2.824669,-2.393362,-1.749933,-1.0,-0.921778,-0.521363,-0.330614,0.330614,0.521363,0.921778,1.0,1.749933,2.393362,2.824669
0.565487,-2.821878,-2.390841,-1.748068,-1.0,-0.930285,-0.532803,-0.340342,0.340342,0.532803,0.930285,1.0,1.748068,2.390841,2.821878
0.596903,-2.81893,-2.388177,-1.746096,-1.0,-0.939182,-0.544618,-0.350317,0.350317,0.544618,0.939182,1.0,1.746096,2.388177,2.81893
0.628319,-2.815823,-2.385371,-1.744019,-1.0,-0.948455,-0.556782,-0.360517,0.360517,0.556782,0.948455,1.0,1.744019,2.385371,2.815823
0.659734,-2.812559,-2.382422,-1.741836,-1.0,-0.958091,-0.569268,-0.37092,0.37092,0.569268,0.958091,1.0,1.741836,2.382422,2.812559
0.69115,-2.809138,-2.37933,-1.739547,-1.0,-0.968076,-0.582054,-0.381508,0.381508,0.582054,0.968076,1.0,1.739547,2.37933,2.809138
0.722566,-2.805559,-2.376097,-1.737153,-1.0,-0.978398,-0.595117,-0.392264,0.392264,0.595117,0.978398,1.0,1.737153,2.376097,2.805559
0.753982,-2.801824,-2.372721,-1.734655,-1.0,-0.989044,-0.608436,-0.40317,0.40317,0.608436,0.989044,1.0,1.734655,2.372721,2.801824
0.785398,-2.797933,-2.369204,-1.732051,-1.0,-1.0,-0.621992,-0.414214,0.414214,0.621992,1.0,1.0,1.732051,2.369204,2.797933
0.816814,-2.793885,-2.365545,-1.729342,-1.011254,-1.0,-0.635766,-0.42538,0.42538,0.635766,1.0,1.011254,1.729342,2.365545,2.793885
0.84823,-2.789681,-2.361745,-1.726529,-1.022793,-1.0,-0.64974,-0.436659,0.436659,0.64974,1.0,1.022793,1.726529,2.361745,2.789681
0.879646,-2.785322,-2.357804,-1.723611,-1.034606,-1.0,-0.6639,-0.448037,0.448037,0.6639,1.0,1.034606,1.723611,2.357804,2.785322
0.911062,-2.780808,-2.353722,-1.720589,-1.046679,-1.0,-0.678229,-0.459506,0.459506,0.678229,1.0,1.046679,1.720589,2.353722,2.780808
0.942478,-2.776138,-2.349499,-1.717463,-1.059001,-1.0,-0.692714,-0.471055,0.471055,0.692714,1.0,1.059001,1.717463,2.349499,2.776138
0.973894,-2.771315,-2.345137,-1.714233,-1.07156,-1.0,-0.707342,-0.482676,0.482676,0.707342,1.0,1.07156,1.714233,2.345137,2.771315
1.00531,-2.766337,-2.340634,-1.7109,-1.084346,-1.0,-0.722101,-0.494362,0.494362,0.722101,1.0,1.084346,1.7109,2.340634,2.766337
1.036726,-2.761206,-2.335992,-1.707463,-1.097347,-1.0,-0.73698,-0.506106,0.506106,0.73698,1.0,1.097347,1.707463,2.335992,2.761206
1.068142,-2.755921,-2.331211,-1.703923,-1.110552,-1.0,-0.751967,-0.517899,0.517899,0.751967,1.0,1.110552,1.703923,2.331211,2.755921
1.099557,-2.750484,-2.326291,-1.70028,-1.123951,-1.0,-0.767052,-0.529737,0.529737,0.767052,1.0,1.123951,1.70028,2.326291,2.750484
1.130973,-2.744894,-2.321232,-1.696534,-1.137534,-1.0,-0.782228,-0.541614,0.541614,0.782228,1.0,1.137534,1.696534,2.321232,2.744894
1.162389,-2.739152,-2.316035,-1.692686,-1.151292,-1.0,-0.797483,-0.553523,0.553523,0.797483,1.0,1.151292,1.692686,2.316035,2.739152
1.193805,-2.733259,-2.310701,-1.688735,-1.165213,-1.0,-0.812812,-0.565461,0.565461,0.812812,1.0,1.165213,1.688735,2.310701,2.733259
1.225221,-2.727215,-2.305228,-1.684683,-1.179291,-1.0,-0.828205,-0.577423,0.577423,0.828205,1.0,1.179291,1.684683,2.305228,2.727215
1.256637,-2.72102,-2.299619,-1.680528,-1.193514,-1.0,-0.843655,-0.589404,0.589404,0.843655,1.0,1.193514,1.680528,2.299619,2.72102
1.288053,-2.714675,-2.293872,-1.676273,-1.207876,-1.0,-0.859157,-0.6014,0.6014,0.859157,1.0,1.207876,1.676273,2.293872,2.714675
1.319469,-2.708181,-2.287989,-1.671916,-1.222367,-1.0,-0.874702,-0.613408,0.613408,0.874702,1.0,1.222367,1.671916,2.287989,2.708181
1.350885,-2.701538,-2.281971,-1.667458,-1.23698,-1.0,-0.890286,-0.625424,0.625424,0.890286,1.0,1.23698,1.667458,2.281971,2.701538
1.382301,-2.694747,-2.275816,-1.6629,-1.251706,-1.0,-0.905903,-0.637445,0.637445,0.905903,1.0,1.251706,1.6629,2.275816,2.694747
1.413717,-2.687807,-2.269527,-1.658242,-1.266538,-1.0,-0.921546,-0.649467,0.649467,0.921546,1.0,1.266538,1.658242,2.269527,2.687807
1.445133,-2.680721,-2.263103,-1.653483,-1.28147,-1.0,-0.937212,-0.661488,0.661488,0.937212,1.0,1.28147,1.653483,2.263103,2.680721
1.476549,-2.673487,-2.256544,-1.648625,-1.296493,-1.0,-0.952894,-0.673504,0.673504,0.952894,1.0,1.296493,1.648625,2.256544,2.673487
1.507964,-2.666108,-2.249852,-1.643668,-1.311601,-1.0,-0.968589,-0.685514,0.685514,0.968589,1.0,1.311601,1.643668,2.249852,2.666108
1.53938,-2.658583,-2.243027,-1.638611,-1.326787,-1.0,-0.984293,-0.697514,0.697514,0.984293,1.0,1.326787,1.638611,2.243027,2.658583
1.570796,-2.650913,-2.236068,-1.633456,-1.342046,-1.0,-1.0,-0.709503,0.709503,1.0,1.0,1.342046,1.633456,2.236068,2.650913
1.602212,-2.643099,-2.228977,-1.628203,-1.357371,-1.015707,-1.0,-0.721477,0.721477,1.0,1.015707,1.357371,1.628203,2.228977,2.643099
1.633628,-2.635141,-2.221754,-1.622851,-1.372755,-1.031411,-1.0,-0.733435,0.733435,1.0,1.031411,1.372755,1.622851,2.221754,2.635141
1.665044,-2.627041,-2.2144,-1.617402,-1.388194,-1.047107,-1.0,-0.745375,0.745375,1.0,1.047107,1.388194,1.617402,2.2144,2.627041
1.69646,-2.618798,-2.206915,-1.611856,-1.403682,-1.062792,-1.0,-0.757294,0.757294,1.0,1.062792,1.403682,1.611856,2.206915,2.618798
1.727876,-2.610414,-2.199299,-1.606212,-1.419213,-1.078464,-1.0,-0.769191,0.769191,1.0,1.078464,1.419213,1.606212,2.199299,2.610414
1.759292,-2.601889,-2.191554,-1.600473,-1.434783,-1.094117,-1.0,-0.781063,0.781063,1.0,1.094117,1.434783,1.600473,2.191554,2.601889
1.790708,-2.593224,-2.183679,-1.594637,-1.450385,-1.109751,-1.0,-0.79291,0.79291,1.0,1.109751,1.450385,1.594637,2.183679,2.593224
1.822124,-2.584419,-2.175675,-1.588705,-1.466017,-1.125361,-1.0,-0.804729,0.804729,1.0,1.125361,1.466017,1.588705,2.175675,2.584419
1.85354,-2.575476,-2.167544,-1.582678,-1.481671,-1.140945,-1.0,-0.816519,0.816519,1.0,1.140945,1.481671,1.582678,2.167544,2.575476
1.884956,-2.566395,-2.159284,-1.576556,-1.497345,-1.1565,-1.0,-0.828278,0.828278,1.0,1.1565,1.497345,1.576556,2.159284,2.566395
1.916372,-2.557177,-2.150898,-1.57034,-1.513034,-1.172024,-1.0,-0.840004,0.840004,1.0,1.172024,1.513034,1.57034,2.150898,2.557177
1.947787,-2.547823,-2.142385,-1.564029,-1.528733,-1.187513,-1.0,-0.851696,0.851696,1.0,1.187513,1.528733,1.564029,2.142385,2.547823
1.979203,-2.538334,-2.133746,-1.557625,-1.544438,-1.202967,-1.0,-0.863353,0.863353,1.0,1.202967,1.544438,1.557625,2.133746,2.538334
2.010619,-2.528709,-2.124982,-1.560146,-1.551127,-1.218381,-1.0,-0.874973,0.874973,1.0,1.218381,1.551127,1.560146,2.124982,2.528709
2.042035,-2.518951,-2.116093,-1.575852,-1.544536,-1.233755,-1.0,-0.886555,0.886555,1.0,1.233755,1.544536,1.575852,2.116093,2.518951
2.073451,-2.509061,-2.10708,-1.591553,-1.537853,-1.249085,-1.0,-0.898098,0.898098,1.0,1.249085,1.537853,1.591553,2.10708,2.509061
2.104867,-2.499038,-2.097944,-1.607245,-1.531079,-1.26437,-1.0,-0.909599,0.909599,1.0,1.26437,1.531079,1.607245,2.097944,2.499038
2.136283,-2.488884,-2.088685,-1.622925,-1.524212,-1.279607,-1.0,-0.921059,0.921059,1.0,1.279607,1.524212,1.622925,2.088685,2.488884
2.167699,-2.4786,-2.079304,-1.638588,-1.517255,-1.294795,-1.0,-0.932475,0.932475,1.0,1.294795,1.517255,1.638588,2.079304,2.4786
2.199115,-2.468186,-2.069802,-1.654232,-1.510207,-1.309932,-1.0,-0.943847,0.943847,1.0,1.309932,1.510207,1.654232,2.069802,2.468186
2.230531,-2.457645,-2.060179,-1.669853,-1.503069,-1.325015,-1.0,-0.955174,0.955174,1.0,1.325015,1.503069,1.669853,2.060179,2.457645
2.261947,-2.446975,-2.050435,-1.685449,-1.495841,-1.340043,-1.0,-0.966453,0.966453,1.0,1.340043,1.495841,1.685449,2.050435,2.446975
2.293363,-2.43618,-2.040573,-1.701016,-1.488525,-1.355014,-1.0,-0.977685,0.977685,1.0,1.355014,1.488525,1.701016,2.040573,2.43618
2.324779,-2.425259,-2.030592,-1.716551,-1.481119,-1.369926,-1.0,-0.988867,0.988867,1.0,1.369926,1.481119,1.716551,2.030592,2.425259
2.356194,-2.414214,-2.020493,-1.732051,-1.473626,-1.384777,-1.0,-1.0,1.0,1.0,1.384777,1.473626,1.732051,2.020493,2.414214
2.38761,-2.403045,-2.010277,-1.747513,-1.466045,-1.399567,-1.011081,-1.0,1.0,1.011081,1.399567,1.466045,1.747513,2.010277,2.403045
2.419026,-2.391754,-1.999944,-1.762935,-1.458377,-1.414292,-1.022111,-1.0,1.0,1.022111,1.414292,1.458377,1.762935,1.999944,2.391754
2.450442,-2.380342,-1.989496,-1.778314,-1.450622,-1.428952,-1.033087,-1.0,1.0,1.033087,1.428952,1.450622,1.778314,1.989496,2.380342
2.481858,-2.368809,-1.978933,-1.793647,-1.443545,-1.442781,-1.044009,-1.0,1.0,1.044009,1.442781,1.443545,1.793647,1.978933,2.368809
2.513274,-2.357157,-1.968256,-1.808932,-1.45807,-1.434855,-1.054876,-1.0,1.0,1.054876,1.434855,1.45807,1.808932,1.968256,2.357157
2.54469,-2.345388,-1.957466,-1.824166,-1.472524,-1.426844,-1.065687,-1.0,1.0,1.065687,1.426844,1.472524,1.824166,1.957466,2.345388
2.576106,-2.333502,-1.946563,-1.839347,-1.486908,-1.418749,-1.076441,-1.0,1.0,1.076441,1.418749,1.486908,1.839347,1.946563,2.333502
2.607522,-2.3215,-1.935548,-1.854472,-1.501218,-1.410569,-1.087137,-1.0,1.0,1.087137,1.410569,1.501218,1.854472,1.935548,2.3215
2.638938,-2.309383,-1.924422,-1.869539,-1.515453,-1.402307,-1.097774,-1.0,1.0,1.097774,1.402307,1.515453,1.869539,1.924422,2.309383
2.670354,-2.297154,-1.913187,-1.884546,-1.529613,-1.393962,-1.108352,-1.0,1.0,1.108352,1.393962,1.529613,1.884546,1.913187,2.297154
2.70177,-2.284812,-1.901842,-1.89949,-1.543696,-1.385534,-1.118869,-1.0,1.0,1.118869,1.385534,1.543696,1.89949,1.901842,2.284812
2.733186,-2.272359,-1.914369,-1.890389,-1.557701,-1.377026,-1.129324,-1.0,1.0,1.129324,1.377026,1.557701,1.890389,1.914369,2.272359
2.764602,-2.259797,-1.929182,-1.878828,-1.571625,-1.368436,-1.139717,-1.0,1.0,1.139717,1.368436,1.571625,1.878828,1.929182,2.259797
2.796017,-2.247127,-1.943926,-1.867161,-1.585469,-1.359766,-1.150047,-1.0,1.0,1.150047,1.359766,1.585469,1.867161,1.943926,2.247127
2.827433,-2.23435,-1.958598,-1.855388,-1.59923,-1.351017,-1.160313,-1.0,1.0,1.160313,1.351017,1.59923,1.855388,1.958598,2.23435
2.858849,-2.221467,-1.973198,-1.84351,-1.612908,-1.342188,-1.170514,-1.0,1.0,1.170514,1.342188,1.612908,1.84351,1.973198,2.221467
2.890265,-2.20848,-1.987723,-1.831528,-1.626501,-1.333281,-1.18065,-1.0,1.0,1.18065,1.333281,1.626501,1.831528,1.987723,2.20848
2.921681,-2.19539,-2.002171,-1.819444,-1.640007,-1.324296,-1.190719,-1.0,1.0,1.190719,1.324296,1.640007,1.819444,2.002171,2.19539
2.953097,-2.182199,-2.01654,-1.807257,-1.653427,-1.315234,-1.200721,-1.0,1.0,1.200721,1.315234,1.653427,1.807257,2.01654,2.182199
2.984513,-2.168908,-2.030829,-1.79497,-1.666759,-1.306096,-1.210655,-1.0,1.0,1.210655,1.306096,1.666759,1.79497,2.030829,2.168908
3.015929,-2.155518,-2.045035,-1.782582,-1.68,-1.296882,-1.220521,-1.0,1.0,1.220521,1.296882,1.68,1.782582,2.045035,2.155518
3.047345,-2.142031,-2.059158,-1.770095,-1.693152,-1.287592,-1.230317,-1.0,1.0,1.230317,1.287592,1.693152,1.770095,2.059158,2.142031
3.078761,-2.128448,-2.073194,-1.75751,-1.706211,-1.278228,-1.240042,-1.0,1.0,1.240042,1.278228,1.706211,1.75751,2.073194,2.128448
3.110177,-2.114772,-2.087143,-1.744829,-1.719178,-1.268791,-1.249697,-1.0,1.0,1.249697,1.268791,1.719178,1.744829,2.087143,2.114772
3.141593,-2.101003,-2.101003,-1.732051,-1.732051,-1.25928,-1.25928,-1.0,1.0,1.25928,1.25928,1.732051,1.732051,2.101003,2.101003

==> data/dispersion-anr8-gnu.csv <==
k	E_0	E_1	E_2	E_3	E_4	E_5	E_6	E_7	E_8	E_9	E_10	E_11	E_12	E_13	E_14	E_15
-1.047198	-2.12887	-2.12887	-1.829562	-1.829562	-1.414214	-1.414214	-1.058591	-1.058591	1.058591	1.058591	1.414214	1.414214	1.829562	1.829562	2.12887	2.12887
-1.036726	-2.142692	-2.114958	-1.816361	-1.842668	-1.403063	-1.425277	-1.053425	-1.063732	1.053425	1.063732	1.403063	1.425277	1.842668	1.842668	2.142692	2.142692
-1.026254	-2.156422	-2.100958	-1.803066	-1.855679	-1.391826	-1.436253	-1.048235	-1.068846	1.048235	1.068846	1.391826	1.436253	1.855679	1.855679	2.156422	2.156422
-1.015782	-2.170058	-2.08687	-1.78968	-1.868593	-1.380502	-1.44714	-1.043022	-1.073934	1.043022	1.073934	1.380502	1.44714	1.868593	1.868593	2.170058	2.170058
-1.00531	-2.183599	-2.072697	-1.776202	-1.881408	-1.369094	-1.457937	-1.037787	-1.078994	1.037787	1.078994	1.369094	1.457937	1.881408	1.881408	2.183599	2.183599
-0.994838	-2.197043	-2.058441	-1.762635	-1.894125	-1.357601	-1.468645	-1.03253	-1.084026	1.03253	1.084026	1.357601	1.468645	1.894125	1.894125	2.197043	2.197043
-0.984366	-2.210389	-2.044103	-1.74898	-1.906741	-1.346025	-1.479262	-1.027253	-1.089028	1.027253	1.089028	1.346025	1.479262	1.906741	1.906741	2.210389	2.210389
-0.973894	-2.223636	-2.029685	-1.735238	-1.919256	-1.334366	-1.489788	-1.021956	-1.094	1.021956	1.094	1.334366	1.489788	1.919256	1.919256	2.223636	2.223636
-0.963422	-2.236781	-2.01519	-1.72141	-1.931668	-1.322624	-1.500222	-1.016641	-1.098941	1.016641	1.098941	1.322624	1.500222	1.931668	1.931668	2.236781	2.236781
-0.95295	-2.249823	-2.000618	-1.707498	-1.943976	-1.3108	-1.510564	-1.011309	-1.10385	1.011309	1.10385	1.3108	1.510564	1.943976	1.943976	2.249823	2.249823
-0.942478	-2.262762	-1.985973	-1.693503	-1.95618	-1.298896	-1.520812	-1.00596	-1.108726	1.00596	1.108726	1.298896	1.520812	1.95618	1.95618	2.262762	2.262762
-0.932006	-2.275595	-1.971255	-1.679427	-1.968278	-1.286912	-1.530966	-1.000597	-1.113569	1.000597	1.113569	1.286912	1.530966	1.968278	1.968278	2.275595	2.275595
-0.921534	-2.288321	-1.956468	-1.665271	-1.980269	-1.274848	-1.541026	-0.995219	-1.118378	0.995219	1.118378	1.274848	1.541026	1.980269	1.980269	2.288321	2.288321
-0.911062	-2.300939	-1.941612	-1.651036	-1.992153	-1.262706	-1.550991	-0.989828	-1.123152	0.989828	1.123152	1.262706	1.550991	1.992153	1.992153	2.300939	2.300939
-0.90059	-2.313447	-1.926691	-1.636724	-2.003928	-1.250485	-1.560861	-0.984426	-1.12789	0.984426	1.12789	1.250485	1.560861	2.003928	2.003928	2.313447	2.313447
-0.890118	-2.325845	-1.911706	-1.622337	-2.015593	-1.238188	-1.570634	-0.979012	-1.132592	0.979012	1.132592	1.238188	1.570634	2.015593	2.015593	2.325845	2.325845
-0.879646	-2.338131	-1.89666	-1.607876	-2.027147	-1.225814	-1.58031	-0.97359	-1.137257	0.97359	1.137257	1.225814	1.58031	2.027147	2.027147	2.338131	2.338131
-0.869174	-2.350304	-1.881555	-1.593343	-2.03859	-1.213365	-1.589889	-0.968158	-1.141884	0.968158	1.141884	1.213365	1.589889	2.03859	2.03859	2.350304	2.350304
-0.858702	-2.362362	-1.866394	-1.578739	-2.049921	-1.20084	-1.599369	-0.96272	-1.146473	0.96272	1.146473	1.20084	1.599369	2.049921	2.049921	2.362362	2.362362
-0.84823	-2.374304	-1.851178	-1.564067	-2.061138	-1.188242	-1.608751	-0.957276	-1.151023	0.957276	1.151023	1.188242	1.608751	2.061138	2.061138	2.374304	2.374304
-0.837758	-2.386129	-1.83591	-1.549327	-2.07224	-1.175571	-1.618034	-0.951827	-1.155533	0.951827	1.155533	1.175571	1.618034	2.07224	2.07224	2.386129	2.386129
-0.827286	-2.397837	-1.820593	-1.534521	-2.083228	-1.162826	-1.627217	-0.946374	-1.160002	0.946374	1.160002	1.162826	1.627217	2.083228	2.083228	2.397837	2.397837
-0.816814	-2.409425	-1.805229	-1.519652	-2.094099	-1.150011	-1.636299	-0.94092	-1.164431	0.94092	1.164431	1.150011	1.636299	2.094099	2.094099	2.409425	2.409425
-0.806342	-2.420892	-1.789821	-1.504721	-2.104853	-1.137124	-1.645281	-0.935464	-1.168818	0.935464	1.168818	1.137124	1.645281	2.104853	2.104853	2.420892	2.420892
-0.79587	-2.432239	-1.774371	-1.489731	-2.115489	-1.124167	-1.654161	-0.93001	-1.173163	0.93001	1.173163	1.124167	1.654161	2.115489	2.115489	2.432239	2.432239
-0.785398	-2.443462	-1.758883	-1.474682	-2.126007	-1.11114	-1.662939	-0.924557	-1.177465	0.924557	1.177465	1.11114	1.662939	2.126007	2.126007	2.443462	2.443462
-0.774926	-2.454562	-1.743359	-1.459577	-2.136405	-1.098046	-1.671615	-0.919108	-1.181724	0.919108	1.181724	1.098046	1.671615	2.136405	2.136405	2.454562	2.454562
-0.764454	-2.465538	-1.727802	-1.444418	-2.146683	-1.084883	-1.680187	-0.913663	-1.185938	0.913663	1.185938	1.084883	1.680187	2.146683	2.146683	2.465538	2.465538
-0.753982	-2.476388	-1.712216	-1.429207	-2.15684	-1.071654	-1.688656	-0.908224	-1.190108	0.908224	1.190108	1.071654	1.688656	2.15684	2.15684	2.476388	2.476388
-0.74351	-2.487111	-1.696602	-1.413946	-2.166875	-1.058358	-1.69702	-0.902794	-1.194233	0.902794	1.194233	1.058358	1.69702	2.166875	2.166875	2.487111	2.487111
-0.733038	-2.497706	-1.680965	-1.398638	-2.176788	-1.044997	-1.70528	-0.897372	-1.198313	0.897372	1.198313	1.044997	1.70528	2.176788	2.176788	2.497706	2.497706
-0.722566	-2.508173	-1.665307	-1.383285	-2.186576	-1.031572	-1.713435	-0.891961	-1.202346	0.891961	1.202346	1.031572	1.713435	2.186576	2.186576	2.508173	2.508173
-0.712094	-2.51851	-1.649633	-1.367888	-2.196241	-1.018083	-1.721484	-0.886562	-1.206332	0.886562	1.206332	1.018083	1.721484	2.196241	2.196241	2.51851	2.51851
-0.701622	-2.528716	-1.633944	-1.352451	-2.205781	-1.004531	-1.729427	-0.881177	-1.210271	0.881177	1.210271	1.004531	1.729427	2.205781	2.205781	2.528716	2.528716
-0.69115	-2.538791	-1.618246	-1.336975	-2.215195	-0.990917	-1.737263	-0.875807	-1.214163	0.875807	1.214163	0.990917	1.737263	2.215195	2.215195	2.538791	2.538791
-0.680678	-2.548733	-1.602541	-1.321464	-2.224483	-0.977242	-1.744992	-0.870455	-1.218006	0.870455	1.218006	0.977242	1.744992	2.224483	2.224483	2.548733	2.548733
-0.670206	-2.558542	-1.586833	-1.30592	-2.233644	-0.963507	-1.752613	-0.86512	-1.2218	0.86512	1.2218	0.963507	1.752613	2.233644	2.233644	2.558542	2.558542
-0.659734	-2.568217	-1.571126	-1.290346	-2.242677	-0.949713	-1.760127	-0.859807	-1.225546	0.859807	1.225546	0.949713	1.760127	2.242677	2.242677	2.568217	2.568217
-0.649262	-2.577757	-1.555425	-1.274744	-2.251582	-0.93586	-1.767531	-0.854515	-1.229241	0.854515	1.229241	0.93586	1.767531	2.251582	2.251582	2.577757	2.577757
-0.638791	-2.587161	-1.539732	-1.259118	-2.260357	-0.921949	-1.774827	-0.849247	-1.232887	0.849247	1.232887	0.921949	1.774827	2.260357	2.260357	2.587161	2.587161
-0.628319	-2.596428	-1.524053	-1.24347	-2.269003	-0.907981	-1.782013	-0.844004	-1.236481	0.844004	1.236481	0.907981	1.782013	2.269003	2.269003	2.596428	2.596428
-0.617847	-2.605558	-1.508392	-1.227804	-2.277519	-0.893957	-1.789089	-0.838789	-1.240025	0.838789	1.240025	0.893957	1.789089	2.277519	2.277519	2.605558	2.605558
-0.607375	-2.614549	-1.492753	-1.212122	-2.285903	-0.879878	-1.796055	-0.833603	-1.243517	0.833603	1.243517	0.879878	1.796055	2.285903	2.285903	2.614549	2.614549
-0.596903	-2.623401	-1.477141	-1.196429	-2.294156	-0.865745	-1.80291	-0.828448	-1.246958	0.828448	1.246958	0.865745	1.80291	2.294156	2.294156	2.623401	2.623401
-0.586431	-2.632113	-1.46156	-1.180727	-2.302276	-0.851559	-1.809654	-0.823325	-1.250346	0.823325	1.250346	0.851559	1.809654	2.302276	2.302276	2.632113	2.632113
-0.575959	-2.640685	-1.446016	-1.16502	-2.310264	-0.837319	-1.816286	-0.818238	-1.253681	0.818238	1.253681	0.837319	1.816286	2.310264	2.310264	2.640685	2.640685
-0.565487	-2.649115	-1.430514	-1.149313	-2.318119	-0.823029	-1.822807	-0.813187	-1.256963	0.813187	1.256963	0.823029	1.822807	2.318119	2.318119	2.649115	2.649115
-0.555015	-2.657403	-1.415058	-1.133608	-2.325839	-0.808687	-1.829214	-0.808174	-1.260192	0.808174	1.260192	0.808687	1.829214	2.325839	2.325839	2.657403	2.657403
-0.544543	-2.665548	-1.399655	-1.11791	-2.333425	-0.794296	-1.835509	-0.803202	-1.263367	0.803202	1.263367	0.794296	1.835509	2.333425	2.333425	2.665548	2.665548
-0.534071	-2.673549	-1.384309	-1.102223	-2.340875	-0.779855	-1.841691	-0.798272	-1.266488	0.798272	1.266488	0.779855	1.841691	2.340875	2.340875	2.673549	2.673549
-0.523599	-2.681407	-1.369028	-1.086552	-2.34819	-0.765367	-1.847759	-0.793387	-1.269553	0.793387	1.269553	0.765367	1.847759	2.34819	2.34819	2.681407	2.681407
-0.513127	-2.689119	-1.353816	-1.070901	-2.355369	-0.750831	-1.853713	-0.788549	-1.272564	0.788549	1.272564	0.750831	1.853713	2.355369	2.355369	2.689119	2.689119
-0.502655	-2.696686	-1.33868	-1.055276	-2.362411	-0.736249	-1.859553	-0.783759	-1.27552	0.783759	1.27552	0.736249	1.859553	2.362411	2.362411	2.696686	2.696686
-0.492183	-2.704107	-1.323626	-1.03968	-2.369316	-0.721622	-1.865278	-0.77902	-1.27842	0.77902	1.27842	0.721622	1.865278	2.369316	2.369316	2.704107	2.704107
-0.481711	-2.711381	-1.308661	-1.02412	-2.376083	-0.70695	-1.870888	-0.774334	-1.281264	0.774334	1.281264	0.70695	1.870888	2.376083	2.376083	2.711381	2.711381
-0.471239	-2.718507	-1.293792	-1.008602	-2.382712	-0.692234	-1.876383	-0.769703	-1.284051	0.769703	1.284051	0.692234	1.876383	2.382712	2.382712	2.718507	2.718507
-0.460767	-2.725486	-1.279026	-0.99313	-2.389202	-0.677476	-1.881762	-0.765129	-1.286782	0.765129	1.286782	0.677476	1.881762	2.389202	2.389202	2.725486	2.725486
-0.450295	-2.732315	-1.264369	-0.977711	-2.395553	-0.662676	-1.887024	-0.760614	-1.289456	0.760614	1.289456	0.662676	1.887024	2.395553	2.395553	2.732315	2.732315
-0.439823	-2.738996	-1.249831	-0.962352	-2.401764	-0.647835	-1.892171	-0.756161	-1.292072	0.756161	1.292072	0.647835	1.892171	2.401764	2.401764	2.738996	2.738996
-0.429351	-2.745527	-1.235418	-0.947059	-2.407836	-0.632954	-1.8972	-0.751771	-1.294631	0.751771	1.294631	0.632954	1.8972	2.407836	2.407836	2.745527	2.745527
-0.418879	-2.751908	-1.221139	-0.931839	-2.413766	-0.618034	-1.902113	-0.747447	-1.297132	0.747447	1.297132	0.618034	1.902113	2.413766	2.413766	2.751908	2.751908
-0.408407	-2.758138	-1.207001	-0.916701	-2.419556	-0.603076	-1.906908	-0.743192	-1.299575	0.743192	1.299575	0.603076	1.906908	2.419556	2.419556	2.758138	2.758138
-0.397935	-2.764217	-1.193014	-0.901651	-2.425205	-0.588081	-1.911586	-0.739007	-1.30196	0.739007	1.30196	0.588081	1.911586	2.425205	2.425205	2.764217	2.764217
-0.387463	-2.770144	-1.179187	-0.886698	-2.430712	-0.573049	-1.916146	-0.734894	-1.304285	0.734894	1.304285	0.573049	1.916146	2.430712	2.430712	2.770144	2.770144
-0.376991	-2.775919	-1.165527	-0.871852	-2.436076	-0.557982	-1.920587	-0.730856	-1.306552	0.730856	1.306552	0.557982	1.920587	2.436076	2.436076	2.775919	2.775919
-0.366519	-2.781541	-1.152046	-0.85712	-2.441298	-0.542881	-1.92491	-0.726896	-1.30876	0.726896	1.30876	0.542881	1.92491	2.441298	2.441298	2.781541	2.781541
-0.356047	-2.787009	-1.138752	-0.842514	-2.446378	-0.527746	-1.929115	-0.723014	-1.310908	0.723014	1.310908	0.527746	1.929115	2.446378	2.446378	2.787009	2.787009
-0.345575	-2.792324	-1.125656	-0.828043	-2.451313	-0.512579	-1.9332	-0.719215	-1.312997	0.719215	1.312997	0.512579	1.9332	2.451313	2.451313	2.792324	2.792324
-0.335103	-2.797485	-1.112768	-0.813718	-2.456106	-0.49738	-1.937166	-0.715499	-1.315025	0.715499	1.315025	0.49738	1.937166	2.456106	2.456106	2.797485	2.797485
-0.324631	-2.802492	-1.100099	-0.799551	-2.460754	-0.48215	-1.941013	-0.711869	-1.316994	0.711869	1.316994	0.48215	1.941013	2.460754	2.460754	2.802492	2.802492
-0.314159	-2.807344	-1.087658	-0.785553	-2.465258	-0.466891	-1.94474	-0.708328	-1.318902	0.708328	1.318902	0.466891	1.94474	2.465258	2.465258	2.807344	2.807344
-0.303687	-2.81204	-1.075458	-0.771738	-2.469618	-0.451603	-1.948347	-0.704877	-1.320749	0.704877	1.320749	0.451603	1.948347	2.469618	2.469618	2.81204	2.81204
-0.293215	-2.816581	-1.063509	-0.75812	-2.473833	-0.436286	-1.951834	-0.701519	-1.322536	0.701519	1.322536	0.436286	1.951834	2.473833	2.473833	2.816581	2.816581
-0.282743	-2.820965	-1.051824	-0.744711	-2.477902	-0.420944	-1.9552	-0.698255	-1.324262	0.698255	1.324262	0.420944	1.9552	2.477902	2.477902	2.820965	2.820965
-0.272271	-2.825193	-1.040413	-0.731528	-2.481826	-0.405575	-1.958446	-0.695089	-1.325926	0.695089	1.325926	0.405575	1.958446	2.481826	2.481826	2.825193	2.825193
-0.261799	-2.829265	-1.02929	-0.718586	-2.485604	-0.390181	-1.961571	-0.692022	-1.32753	0.692022	1.32753	0.390181	1.961571	2.485604	2.485604	2.829265	2.829265
-0.251327	-2.833179	-1.018466	-0.705901	-2.489236	-0.374763	-1.964575	-0.689056	-1.329071	0.689056	1.329071	0.374763	1.964575	2.489236	2.489236	2.833179	2.833179
-0.240855	-2.836936	-1.007953	-0.693491	-2.492722	-0.359321	-1.967457	-0.686194	-1.330552	0.686194	1.330552	0.359321	1.967457	2.492722	2.492722	2.836936	2.836936
-0.230383	-2.840536	-0.997765	-0.681374	-2.496061	-0.343858	-1.970219	-0.683437	-1.33197	0.683437	1.33197	0.343858	1.970219	2.496061	2.496061	2.840536	2.840536
-0.219911	-2.843977	-0.987913	-0.669569	-2.499254	-0.328374	-1.972859	-0.680787	-1.333326	0.680787	1.333326	0.328374	1.972859	2.499254	2.499254	2.843977	2.843977
-0.20944	-2.84726	-0.97841	-0.658096	-2.502299	-0.312869	-1.975377	-0.678246	-1.33462	0.678246	1.33462	0.312869	1.975377	2.502299	2.502299	2.84726	2.84726
-0.198968	-2.850385	-0.969269	-0.646975	-2.505198	-0.297345	-1.977773	-0.675816	-1.335852	0.675816	1.335852	0.297345	1.977773	2.505198	2.505198	2.850385	2.850385
-0.188496	-2.853351	-0.960503	-0.636228	-2.507949	-0.281802	-1.980047	-0.6735	-1.337022	0.6735	1.337022	0.281802	1.980047	2.507949	2.507949	2.853351	2.853351
-0.178024	-2.856158	-0.952123	-0.625876	-2.510552	-0.266243	-1.982199	-0.671297	-1.338129	0.671297	1.338129	0.266243	1.982199	2.510552	2.510552	2.856158	2.856158
-0.167552	-2.858806	-0.944144	-0.615943	-2.513008	-0.250666	-1.984229	-0.669211	-1.339173	0.669211	1.339173	0.250666	1.984229	2.513008	2.513008	2.858806	2.858806
-0.15708	-2.861294	-0.936575	-0.60645	-2.515315	-0.235075	-1.986137	-0.667243	-1.340155	0.667243	1.340155	0.235075	1.986137	2.515315	2.515315	2.861294	2.861294
-0.146608	-2.863623	-0.929431	-0.597423	-2.517475	-0.219469	-1.987922	-0.665395	-1.341074	0.665395	1.341074	0.219469	1.987922	2.517475	2.517475	2.863623	2.863623
-0.136136	-2.865792	-0.922722	-0.588883	-2.519486	-0.203849	-1.989584	-0.663667	-1.34193	0.663667	1.34193	0.203849	1.989584	2.519486	2.519486	2.865792	2.865792
-0.125664	-2.867801	-0.916459	-0.580856	-2.521349	-0.188217	-1.991124	-0.662061	-1.342723	0.662061	1.342723	0.188217	1.991124	2.521349	2.521349	2.867801	2.867801
-0.115192	-2.86965	-0.910653	-0.573364	-2.523063	-0.172573	-1.992541	-0.660579	-1.343452	0.660579	1.343452	0.172573	1.992541	2.523063	2.523063	2.86965	2.86965
-0.10472	-2.871338	-0.905315	-0.566431	-2.524628	-0.156918	-1.993835	-0.659222	-1.344119	0.659222	1.344119	0.156918	1.993835	2.524628	2.524628	2.871338	2.871338
-0.094248	-2.872866	-0.900454	-0.560078	-2.526045	-0.141254	-1.995006	-0.657991	-1.344722	0.657991	1.344722	0.141254	1.995006	2.526045	2.526045	2.872866	2.872866
-0.083776	-2.874234	-0.896079	-0.554329	-2.527313	-0.125581	-1.996053	-0.656886	-1.345262	0.656886	1.345262	0.125581	1.996053	2.527313	2.527313	2.874234	2.874234
-0.073304	-2.875441	-0.892198	-0.549202	-2.528432	-0.1099	-1.996978	-0.655909	-1.345739	0.655909	1.345739	0.1099	1.996978	2.528432	2.528432	2.875441	2.875441
-0.062832	-2.876487	-0.888819	-0.544718	-2.529402	-0.094213	-1.99778	-0.655061	-1.346152	0.655061	1.346152	0.094213	1.99778	2.529402	2.529402	2.876487	2.876487
-0.05236	-2.877372	-0.885949	-0.540892	-2.530223	-0.07852	-1.998458	-0.654342	-1.346501	0.654342	1.346501	0.07852	1.998458	2.530223	2.530223	2.877372	2.877372
-0.041888	-2.878097	-0.883592	-0.537741	-2.530895	-0.062822	-1.999013	-0.653753	-1.346788	0.653753	1.346788	0.062822	1.999013	2.530895	2.530895	2.878097	2.878097
-0.031416	-2.878661	-0.881755	-0.535276	-2.531417	-0.04712	-1.999445	-0.653294	-1.34701	0.653294	1.34701	0.04712	1.999445	2.531417	2.531417	2.878661	2.878661
-0.020944	-2.879063	-0.880439	-0.533508	-2.53179	-0.031415	-1.999753	-0.652966	-1.347169	0.652966	1.347169	0.031415	1.999753	2.53179	2.53179	2.879063	2.879063
-0.010472	-2.879305	-0.879649	-0.532444	-2.532014	-0.015708	-1.999938	-0.652769	-1.347265	0.652769	1.347265	0.015708	1.999938	2.532014	2.532014	2.879305	2.879305
0.0	-2.879385	-0.879385	-0.532089	-2.532089	0.0	-2.0	-0.652704	-1.347296	0.652704	1.347296	-0.0	2.0	2.532089	2.532089	2.879385	2.879385
0.010472	-2.879305	-0.879649	-0.532444	-2.532014	-0.015708	-1.999938	-0.652769	-1.347265	0.652769	1.347265	0.015708	1.999938	2.532014	2.532014	2.879305	2.879305
0.020944	-2.879063	-0.880439	-0.533508	-2.53179	-0.031415	-1.999753	-0.652966	-1.347169	0.652966	1.347169	0.031415	1.999753	2.53179	2.53179	2.879063	2.879063
0.031416	-2.878661	-0.881755	-0.535276	-2.531417	-0.04712	-1.999445	-0.653294	-1.34701	0.653294	1.34701	0.04712	1.999445	2.531417	2.531417	2.878661	2.878661
0.041888	-2.878097	-0.883592	-0.537741	-2.530895	-0.062822	-1.999013	-0.653753	-1.346788	0.653753	1.346788	0.062822	1.999013	2.530895	2.530895	2.878097	2.878097
0.05236	-2.877372	-0.885949	-0.540892	-2.530223	-0.07852	-1.998458	-0.654342	-1.346501	0.654342	1.346501	0.07852	1.998458	2.530223	2.530223	2.877372	2.877372
0.062832	-2.876487	-0.888819	-0.544718	-2.529402	-0.094213	-1.99778	-0.655061	-1.346152	0.655061	1.346152	0.094213	1.99778	2.529402	2.529402	2.876487	2.876487
0.073304	-2.875441	-0.892198	-0.549202	-2.528432	-0.1099	-1.996978	-0.655909	-1.345739	0.655909	1.345739	0.1099	1.996978	2.528432	2.528432	2.875441	2.875441
0.083776	-2.874234	-0.896079	-0.554329	-2.527313	-0.125581	-1.996053	-0.656886	-1.345262	0.656886	1.345262	0.125581	1.996053	2.527313	2.527313	2.874234	2.874234
0.094248	-2.872866	-0.900454	-0.560078	-2.526045	-0.141254	-1.995006	-0.657991	-1.344722	0.657991	1.344722	0.141254	1.995006	2.526045	2.526045	2.872866	2.872866
0.10472	-2.871338	-0.905315	-0.566431	-2.524628	-0.156918	-1.993835	-0.659222	-1.344119	0.659222	1.344119	0.156918	1.993835	2.524628	2.524628	2.871338	2.871338
0.115192	-2.86965	-0.910653	-0.573364	-2.523063	-0.172573	-1.992541	-0.660579	-1.343452	0.660579	1.343452	0.172573	1.992541	2.523063	2.523063	2.86965	2.86965
0.125664	-2.867801	-0.916459	-0.580856	-2.521349	-0.188217	-1.991124	-0.662061	-1.342723	0.662061	1.342723	0.188217	1.991124	2.521349	2.521349	2.867801	2.867801
0.136136	-2.865792	-0.922722	-0.588883	-2.519486	-0.203849	-1.989584	-0.663667	-1.34193	0.663667	1.34193	0.203849	1.989584	2.519486	2.519486	2.865792	2.865792
0.146608	-2.863623	-0.929431	-0.597423	-2.517475	-0.219469	-1.987922	-0.665395	-1.341074	0.665395	1.341074	0.219469	1.987922	2.517475	2.517475	2.863623	2.863623
0.15708	-2.861294	-0.936575	-0.60645	-2.515315	-0.235075	-1.986137	-0.667243	-1.340155	0.667243	1.340155	0.235075	1.986137	2.515315	2.515315	2.861294	2.861294
0.167552	-2.858806	-0.944144	-0.615943	-2.513008	-0.250666	-1.984229	-0.669211	-1.339173	0.669211	1.339173	0.250666	1.984229	2.513008	2.513008	2.858806	2.858806
0.178024	-2.856158	-0.952123	-0.625876	-2.510552	-0.266243	-1.982199	-0.671297	-1.338129	0.671297	1.338129	0.266243	1.982199	2.510552	2.510552	2.856158	2.856158
0.188496	-2.853351	-0.960503	-0.636228	-2.507949	-0.281802	-1.980047	-0.6735	-1.337022	0.6735	1.337022	0.281802	1.980047	2.507949	2.507949	2.853351	2.853351
0.198968	-2.850385	-0.969269	-0.646975	-2.505198	-0.297345	-1.977773	-0.675816	-1.335852	0.675816	1.335852	0.297345	1.977773	2.505198	2.505198	2.850385	2.850385
0.20944	-2.84726	-0.97841	-0.658096	-2.502299	-0.312869	-1.975377	-0.678246	-1.33462	0.678246	1.33462	0.312869	1.975377	2.502299	2.502299	2.84726	2.84726
0.219911	-2.843977	-0.987913	-0.669569	-2.499254	-0.328374	-1.972859	-0.680787	-1.333326	0.680787	1.333326	0.328374	1.972859	2.499254	2.499254	2.843977	2.843977
0.230383	-2.840536	-0.997765	-0.681374	-2.496061	-0.343858	-1.970219	-0.683437	-1.33197	0.683437	1.33197	0.343858	1.970219	2.496061	2.496061	2.840536	2.840536
0.240855	-2.836936	-1.007953	-0.693491	-2.492722	-0.359321	-1.967457	-0.686194	-1.330552	0.686194	1.330552	0.359321	1.967457	2.492722	2.492722	2.836936	2.836936
0.251327	-2.833179	-1.018466	-0.705901	-2.489236	-0.374763	-1.964575	-0.689056	-1.329071	0.689056	1.329071	0.374763	1.964575	2.489236	2.489236	2.833179	2.833179
0.261799	-2.829265	-1.02929	-0.718586	-2.485604	-0.390181	-1.961571	-0.692022	-1.32753	0.692022	1.32753	0.390181	1.961571	2.485604	2.485604	2.829265	2.829265
0.272271	-2.825193	-1.040413	-0.731528	-2.481826	-0.405575	-1.958446	-0.695089	-1.325926	0.695089	1.325926	0.405575	1.958446	2.481826	2.481826	2.825193	2.825193
0.282743	-2.820965	-1.051824	-0.744711	-2.477902	-0.420944	-1.9552	-0.698255	-1.324262	0.698255	1.324262	0.420944	1.9552	2.477902	2.477902	2.820965	2.820965
0.293215	-2.816581	-1.063509	-0.75812	-2.473833	-0.436286	-1.951834	-0.701519	-1.322536	0.701519	1.322536	0.436286	1.951834	2.473833	2.473833	2.816581	2.816581
0.303687	-2.81204	-1.075458	-0.771738	-2.469618	-0.451603	-1.948347	-0.704877	-1.320749	0.704877	1.320749	0.451603	1.948347	2.469618	2.469618	2.81204	2.81204
0.314159	-2.807344	-1.087658	-0.785553	-2.465258	-0.466891	-1.94474	-0.708328	-1.318902	0.708328	1.318902	0.466891	1.94474	2.465258	2.465258	2.807344	2.807344
0.324631	-2.802492	-1.100099	-0.799551	-2.460754	-0.48215	-1.941013	-0.711869	-1.316994	0.711869	1.316994	0.48215	1.941013	2.460754	2.460754	2.802492	2.802492
0.335103	-2.797485	-1.112768	-0.813718	-2.456106	-0.49738	-1.937166	-0.715499	-1.315025	0.715499	1.315025	0.49738	1.937166	2.456106	2.456106	2.797485	2.797485
0.345575	-2.792324	-1.125656	-0.828043	-2.451313	-0.512579	-1.9332	-0.719215	-1.312997	0.719215	1.312997	0.512579	1.9332	2.451313	2.451313	2.792324	2.792324
0.356047	-2.787009	-1.138752	-0.842514	-2.446378	-0.527746	-1.929115	-0.723014	-1.310908	0.723014	1.310908	0.527746	1.929115	2.446378	2.446378	2.787009	2.787009
0.366519	-2.781541	-1.152046	-0.85712	-2.441298	-0.542881	-1.92491	-0.726896	-1.30876	0.726896	1.30876	0.542881	1.92491	2.441298	2.441298	2.781541	2.781541
0.376991	-2.775919	-1.165527	-0.871852	-2.436076	-0.557982	-1.920587	-0.730856	-1.306552	0.730856	1.306552	0.557982	1.920587	2.436076	2.436076	2.775919	2.775919
0.387463	-2.770144	-1.179187	-0.886698	-2.430712	-0.573049	-1.916146	-0.734894	-1.304285	0.734894	1.304285	0.573049	1.916146	2.430712	2.430712	2.770144	2.770144
0.397935	-2.764217	-1.193014	-0.901651	-2.425205	-0.588081	-1.911586	-0.739007	-1.30196	0.739007	1.30196	0.588081	1.911586	2.425205	2.425205	2.764217	2.764217
0.408407	-2.758138	-1.207001	-0.916701	-2.419556	-0.603076	-1.906908	-0.743192	-1.299575	0.743192	1.299575	0.603076	1.906908	2.419556	2.419556	2.758138	2.758138
0.418879	-2.751908	-1.221139	-0.931839	-2.413766	-0.618034	-1.902113	-0.747447	-1.297132	0.747447	1.297132	0.618034	1.902113	2.413766	2.413766	2.751908	2.751908
0.429351	-2.745527	-1.235418	-0.947059	-2.407836	-0.632954	-1.8972	-0.751771	-1.294631	0.751771	1.294631	0.632954	1.8972	2.407836	2.407836	2.745527	2.745527
0.439823	-2.738996	-1.249831	-0.962352	-2.401764	-0.647835	-1.892171	-0.756161	-1.292072	0.756161	1.292072	0.647835	1.892171	2.401764	2.401764	2.738996	2.738996
0.450295	-2.732315	-1.264369	-0.977711	-2.395553	-0.662676	-1.887024	-0.760614	-1.289456	0.760614	1.289456	0.662676	1.887024	2.395553	2.395553	2.732315	2.732315
0.460767	-2.725486	-1.279026	-0.99313	-2.389202	-0.677476	-1.881762	-0.765129	-1.286782	0.765129	1.286782	0.677476	1.881762	2.389202	2.389202	2.725486	2.725486
0.471239	-2.718507	-1.293792	-1.008602	-2.382712	-0.692234	-1.876383	-0.769703	-1.284051	0.769703	1.284051	0.692234	1.876383	2.382712	2.382712	2.718507	2.718507
0.481711	-2.711381	-1.308661	-1.02412	-2.376083	-0.70695	-1.870888	-0.774334	-1.281264	0.774334	1.281264	0.70695	1.870888	2.376083	2.376083	2.711381	2.711381
0.492183	-2.704107	-1.323626	-1.03968	-2.369316	-0.721622	-1.865278	-0.77902	-1.27842	0.77902	1.27842	0.721622	1.865278	2.369316	2.369316	2.704107	2.704107
0.502655	-2.696686	-1.33868	-1.055276	-2.362411	-0.736249	-1.859553	-0.783759	-1.27552	0.783759	1.27552	0.736249	1.859553	2.362411	2.362411	2.696686	2.696686
0.513127	-2.689119	-1.353816	-1.070901	-2.355369	-0.750831	-1.853713	-0.788549	-1.272564	0.788549	1.272564	0.750831	1.853713	2.355369	2.355369	2.689119	2.689119
0.523599	-2.681407	-1.369028	-1.086552	-2.34819	-0.765367	-1.847759	-0.793387	-1.269553	0.793387	1.269553	0.765367	1.847759	2.34819	2.34819	2.681407	2.681407
0.534071	-2.673549	-1.384309	-1.102223	-2.340875	-0.779855	-1.841691	-0.798272	-1.266488	0.798272	1.266488	0.779855	1.841691	2.340875	2.340875	2.673549	2.673549
0.544543	-2.665548	-1.399655	-1.11791	-2.333425	-0.794296	-1.835509	-0.803202	-1.263367	0.803202	1.263367	0.794296	1.835509	2.333425	2.333425	2.665548	2.665548
0.555015	-2.657403	-1.415058	-1.133608	-2.325839	-0.808687	-1.829214	-0.808174	-1.260192	0.808174	1.260192	0.808687	1.829214	2.325839	2.325839	2.657403	2.657403
0.565487	-2.649115	-1.430514	-1.149313	-2.318119	-0.823029	-1.822807	-0.813187	-1.256963	0.813187	1.256963	0.823029	1.822807	2.318119	2.318119	2.649115	2.649115
0.575959	-2.640685	-1.446016	-1.16502	-2.310264	-0.837319	-1.816286	-0.818238	-1.253681	0.818238	1.253681	0.837319	1.816286	2.310264	2.310264	2.640685	2.640685
0.586431	-2.632113	-1.46156	-1.180727	-2.302276	-0.851559	-1.809654	-0.823325	-1.250346	0.823325	1.250346	0.851559	1.809654	2.302276	2.302276	2.632113	2.632113
0.596903	-2.623401	-1.477141	-1.196429	-2.294156	-0.865745	-1.80291	-0.828448	-1.246958	0.828448	1.246958	0.865745	1.80291	2.294156	2.294156	2.623401	2.623401
0.607375	-2.614549	-1.492753	-1.212122	-2.285903	-0.879878	-1.796055	-0.833603	-1.243517	0.833603	1.243517	0.879878	1.796055	2.285903	2.285903	2.614549	2.614549
0.617847	-2.605558	-1.508392	-1.227804	-2.277519	-0.893957	-1.789089	-0.838789	-1.240025	0.838789	1.240025	0.893957	1.789089	2.277519	2.277519	2.605558	2.605558
0.628319	-2.596428	-1.524053	-1.24347	-2.269003	-0.907981	-1.782013	-0.844004	-1.236481	0.844004	1.236481	0.907981	1.782013	2.269003	2.269003	2.596428	2.596428
0.638791	-2.587161	-1.539732	-1.259118	-2.260357	-0.921949	-1.774827	-0.849247	-1.232887	0.849247	1.232887	0.921949	1.774827	2.260357	2.260357	2.587161	2.587161
0.649262	-2.577757	-1.555425	-1.274744	-2.251582	-0.93586	-1.767531	-0.854515	-1.229241	0.854515	1.229241	0.93586	1.767531	2.251582	2.251582	2.577757	2.577757
0.659734	-2.568217	-1.571126	-1.290346	-2.242677	-0.949713	-1.760127	-0.859807	-1.225546	0.859807	1.225546	0.949713	1.760127	2.242677	2.242677	2.568217	2.568217
0.670206	-2.558542	-1.586833	-1.30592	-2.233644	-0.963507	-1.752613	-0.86512	-1.2218	0.86512	1.2218	0.963507	1.752613	2.233644	2.233644	2.558542	2.558542
0.680678	-2.548733	-1.602541	-1.321464	-2.224483	-0.977242	-1.744992	-0.870455	-1.218006	0.870455	1.218006	0.977242	1.744992	2.224483	2.224483	2.548733	2.548733
0.69115	-2.538791	-1.618246	-1.336975	-2.215195	-0.990917	-1.737263	-0.875807	-1.214163	0.875807	1.214163	0.990917	1.737263	2.215195	2.215195	2.538791	2.538791
0.701622	-2.528716	-1.633944	-1.352451	-2.205781	-1.004531	-1.729427	-0.881177	-1.210271	0.881177	1.210271	1.004531	1.729427	2.205781	2.205781	2.528716	2.528716
0.712094	-2.51851	-1.649633	-1.367888	-2.196241	-1.018083	-1.721484	-0.886562	-1.206332	0.886562	1.206332	1.018083	1.721484	2.196241	2.196241	2.51851	2.51851
0.722566	-2.508173	-1.665307	-1.383285	-2.186576	-1.031572	-1.713435	-0.891961	-1.202346	0.891961	1.202346	1.031572	1.713435	2.186576	2.186576	2.508173	2.508173
0.733038	-2.497706	-1.680965	-1.398638	-2.176788	-1.044997	-1.70528	-0.897372	-1.198313	0.897372	1.198313	1.044997	1.70528	2.176788	2.176788	2.497706	2.497706
0.74351	-2.487111	-1.696602	-1.413946	-2.166875	-1.058358	-1.69702	-0.902794	-1.194233	0.902794	1.194233	1.058358	1.69702	2.166875	2.166875	2.487111	2.487111
0.753982	-2.476388	-1.712216	-1.429207	-2.15684	-1.071654	-1.688656	-0.908224	-1.190108	0.908224	1.190108	1.071654	1.688656	2.15684	2.15684	2.476388	2.476388
0.764454	-2.465538	-1.727802	-1.444418	-2.146683	-1.084883	-1.680187	-0.913663	-1.185938	0.913663	1.185938	1.084883	1.680187	2.146683	2.146683	2.465538	2.465538
0.774926	-2.454562	-1.743359	-1.459577	-2.136405	-1.098046	-1.671615	-0.919108	-1.181724	0.919108	1.181724	1.098046	1.671615	2.136405	2.136405	2.454562	2.454562
0.785398	-2.443462	-1.758883	-1.474682	-2.126007	-1.11114	-1.662939	-0.924557	-1.177465	0.924557	1.177465	1.11114	1.662939	2.126007	2.126007	2.443462	2.443462
0.79587	-2.432239	-1.774371	-1.489731	-2.115489	-1.124167	-1.654161	-0.93001	-1.173163	0.93001	1.173163	1.124167	1.654161	2.115489	2.115489	2.432239	2.432239
0.806342	-2.420892	-1.789821	-1.504721	-2.104853	-1.137124	-1.645281	-0.935464	-1.168818	0.935464	1.168818	1.137124	1.645281	2.104853	2.104853	2.420892	2.420892
0.816814	-2.409425	-1.805229	-1.519652	-2.094099	-1.150011	-1.636299	-0.94092	-1.164431	0.94092	1.164431	1.150011	1.636299	2.094099	2.094099	2.409425	2.409425
0.827286	-2.397837	-1.820593	-1.534521	-2.083228	-1.162826	-1.627217	-0.946374	-1.160002	0.946374	1.160002	1.162826	1.627217	2.083228	2.083228	2.397837	2.397837
0.837758	-2.386129	-1.83591	-1.549327	-2.07224	-1.175571	-1.618034	-0.951827	-1.155533	0.951827	1.155533	1.175571	1.618034	2.07224	2.07224	2.386129	2.386129
0.84823	-2.374304	-1.851178	-1.564067	-2.061138	-1.188242	-1.608751	-0.957276	-1.151023	0.957276	1.151023	1.188242	1.608751	2.061138	2.061138	2.374304	2.374304
0.858702	-2.362362	-1.866394	-1.578739	-2.049921	-1.20084	-1.599369	-0.96272	-1.146473	0.96272	1.146473	1.20084	1.599369	2.049921	2.049921	2.362362	2.362362
0.869174	-2.350304	-1.881555	-1.593343	-2.03859	-1.213365	-1.589889	-0.968158	-1.141884	0.968158	1.141884	1.213365	1.589889	2.03859	2.03859	2.350304	2.350304
0.879646	-2.338131	-1.89666	-1.607876	-2.027147	-1.225814	-1.58031	-0.97359	-1.137257	0.97359	1.137257	1.225814	1.58031	2.027147	2.027147	2.338131	2.338131
0.890118	-2.325845	-1.911706	-1.622337	-2.015593	-1.238188	-1.570634	-0.979012	-1.132592	0.979012	1.132592	1.238188	1.570634	2.015593	2.015593	2.325845	2.325845
0.90059	-2.313447	-1.926691	-1.636724	-2.003928	-1.250485	-1.560861	-0.984426	-1.12789	0.984426	1.12789	1.250485	1.560861	2.003928	2.003928	2.313447	2.313447
0.911062	-2.300939	-1.941612	-1.651036	-1.992153	-1.262706	-1.550991	-0.989828	-1.123152	0.989828	1.123152	1.262706	1.550991	1.992153	1.992153	2.300939	2.300939
0.921534	-2.288321	-1.956468	-1.665271	-1.980269	-1.274848	-1.541026	-0.995219	-1.118378	0.995219	1.118378	1.274848	1.541026	1.980269	1.980269	2.288321	2.288321
0.932006	-2.275595	-1.971255	-1.679427	-1.968278	-1.286912	-1.530966	-1.000597	-1.113569	1.000597	1.113569	1.286912	1.530966	1.968278	1.968278	2.275595	2.275595
0.942478	-2.262762	-1.985973	-1.693503	-1.95618	-1.298896	-1.520812	-1.00596	-1.108726	1.00596	1.108726	1.298896	1.520812	1.95618	1.95618	2.262762	2.262762
0.95295	-2.249823	-2.000618	-1.707498	-1.943976	-1.3108	-1.510564	-1.011309	-1.10385	1.011309	1.10385	1.3108	1.510564	1.943976	1.943976	2.249823	2.249823
0.963422	-2.236781	-2.01519	-1.72141	-1.931668	-1.322624	-1.500222	-1.016641	-1.098941	1.016641	1.098941	1.322624	1.500222	1.931668	1.931668	2.236781	2.236781
0.973894	-2.223636	-2.029685	-1.735238	-1.919256	-1.334366	-1.489788	-1.021956	-1.094	1.021956	1.094	1.334366	1.489788	1.919256	1.919256	2.223636	2.223636
0.984366	-2.210389	-2.044103	-1.74898	-1.906741	-1.346025	-1.479262	-1.027253	-1.089028	1.027253	1.089028	1.346025	1.479262	1.906741	1.906741	2.210389	2.210389
0.994838	-2.197043	-2.058441	-1.762635	-1.894125	-1.357601	-1.468645	-1.03253	-1.084026	1.03253	1.084026	1.357601	1.468645	1.894125	1.894125	2.197043	2.197043
1.00531	-2.183599	-2.072697	-1.776202	-1.881408	-1.369094	-1.457937	-1.037787	-1.078994	1.037787	1.078994	1.369094	1.457937	1.881408	1.881408	2.183599	2.183599
1.015782	-2.170058	-2.08687	-1.78968	-1.868593	-1.380502	-1.44714	-1.043022	-1.073934	1.043022	1.073934	1.380502	1.44714	1.868593	1.868593	2.170058	2.170058
1.026254	-2.156422	-2.100958	-1.803066	-1.855679	-1.391826	-1.436253	-1.048235	-1.068846	1.048235	1.068846	1.391826	1.436253	1.855679	1.855679	2.156422	2.156422
1.036726	-2.142692	-2.114958	-1.816361	-1.842668	-1.403063	-1.425277	-1.053425	-1.063732	1.053425	1.063732	1.403063	1.425277	1.842668	1.842668	2.142692	2.142692
1.047198	-2.12887	-2.12887	-1.829562	-1.829562	-1.414214	-1.414214	-1.058591	-1.058591	1.058591	1.058591	1.414214	1.414214	1.829562	1.829562	2.12887	2.12887

==> data/dispersion-anr8.csv <==
k,E_0,E_1,E_2,E_3,E_4,E_5,E_6,E_7,E_8,E_9,E_10,E_11,E_12,E_13,E_14,E_15
-3.141593,-2.12887,-2.12887,-1.829562,-1.829562,-1.414214,-1.414214,-1.058591,-1.058591,1.058591,1.058591,1.414214,1.414214,1.829562,1.829562,2.12887,2.12887
-3.110177,-2.142692,-2.114958,-1.842668,-1.816361,-1.425277,-1.403063,-1.063732,-1.053425,1.053425,1.063732,1.403063,1.425277,1.816361,1.842668,2.114958,2.142692
-3.078761,-2.156422,-2.100958,-1.855679,-1.803066,-1.436253,-1.391826,-1.068846,-1.048235,1.048235,1.068846,1.391826,1.436253,1.803066,1.855679,2.100958,2.156422
-3.047345,-2.170058,-2.08687,-1.868593,-1.78968,-1.44714,-1.380502,-1.073934,-1.043022,1.043022,1.073934,1.380502,1.44714,1.78968,1.868593,2.08687,2.170058
-3.015929,-2.183599,-2.072697,-1.881408,-1.776202,-1.457937,-1.369094,-1.078994,-1.037787,1.037787,1.078994,1.369094,1.457937,1.776202,1.881408,2.072697,2.183599
-2.984513,-2.197043,-2.058441,-1.894125,-1.762635,-1.468645,-1.357601,-1.084026,-1.03253,1.03253,1.084026,1.357601,1.468645,1.762635,1.894125,2.058441,2.197043
-2.953097,-2.210389,-2.044103,-1.906741,-1.74898,-1.479262,-1.346025,-1.089028,-1.027253,1.027253,1.089028,1.346025,1.479262,1.74898,1.906741,2.044103,2.210389
-2.921681,-2.223636,-2.029685,-1.919256,-1.735238,-1.489788,-1.334366,-1.094,-1.021956,1.021956,1.094,1.334366,1.489788,1.735238,1.919256,2.029685,2.223636
-2.890265,-2.236781,-2.01519,-1.931668,-1.72141,-1.500222,-1.322624,-1.098941,-1.016641,1.016641,1.098941,1.322624,1.500222,1.72141,1.931668,2.01519,2.236781
-2.858849,-2.249823,-2.000618,-1.943976,-1.707498,-1.510564,-1.3108,-1.10385,-1.011309,1.011309,1.10385,1.3108,1.510564,1.707498,1.943976,2.000618,2.249823
-2.827433,-2.262762,-1.985973,-1.95618,-1.693503,-1.520812,-1.298896,-1.108726,-1.00596,1.00596,1.108726,1.298896,1.520812,1.693503,1.95618,1.985973,2.262762
-2.796017,-2.275595,-1.971255,-1.968278,-1.679427,-1.530966,-1.286912,-1.113569,-1.000597,1.000597,1.113569,1.286912,1.530966,1.679427,1.968278,1.971255,2.275595
-2.764602,-2.288321,-1.980269,-1.956468,-1.665271,-1.541026,-1.274848,-1.118378,-0.995219,0.995219,1.118378,1.274848,1.541026,1.665271,1.956468,1.980269,2.288321
-2.733186,-2.300939,-1.992153,-1.941612,-1.651036,-1.550991,-1.262706,-1.123152,-0.989828,0.989828,1.123152,1.262706,1.550991,1.651036,1.941612,1.992153,2.300939
-2.70177,-2.313447,-2.003928,-1.926691,-1.636724,-1.560861,-1.250485,-1.12789,-0.984426,0.984426,1.12789,1.250485,1.560861,1.636724,1.926691,2.003928,2.313447
-2.670354,-2.325845,-2.015593,-1.911706,-1.622337,-1.570634,-1.238188,-1.132592,-0.979012,0.979012,1.132592,1.238188,1.570634,1.622337,1.911706,2.015593,2.325845
-2.638938,-2.338131,-2.027147,-1.89666,-1.607876,-1.58031,-1.225814,-1.137257,-0.97359,0.97359,1.137257,1.225814,1.58031,1.607876,1.89666,2.027147,2.338131
-2.607522,-2.350304,-2.03859,-1.881555,-1.593343,-1.589889,-1.213365,-1.141884,-0.968158,0.968158,1.141884,1.213365,1.589889,1.593343,1.881555,2.03859,2.350304
-2.576106,-2.362362,-2.049921,-1.866394,-1.599369,-1.578739,-1.20084,-1.146473,-0.96272,0.96272,1.146473,1.20084,1.578739,1.599369,1.866394,2.049921,2.362362
-2.54469,-2.374304,-2.061138,-1.851178,-1.608751,-1.564067,-1.188242,-1.151023,-0.957276,0.957276,1.151023,1.188242,1.564067,1.608751,1.851178,2.061138,2.374304
-2.513274,-2.386129,-2.07224,-1.83591,-1.618034,-1.549327,-1.175571,-1.155533,-0.951827,0.951827,1.155533,1.175571,1.549327,1.618034,1.83591,2.07224,2.386129
-2.481858,-2.397837,-2.083228,-1.820593,-1.627217,-1.534521,-1.162826,-1.160002,-0.946374,0.946374,1.160002,1.162826,1.534521,1.627217,1.820593,2.083228,2.397837
-2.450442,-2.409425,-2.094099,-1.805229,-1.636299,-1.519652,-1.164431,-1.150011,-0.94092,0.94092,1.150011,1.164431,1.519652,1.636299,1.805229,2.094099,2.409425
-2.419026,-2.420892,-2.104853,-1.789821,-1.645281,-1.504721,-1.168818,-1.137124,-0.935464,0.935464,1.137124,1.168818,1.504721,1.645281,1.789821,2.104853,2.420892
-2.38761,-2.432239,-2.115489,-1.774371,-1.654161,-1.489731,-1.173163,-1.124167,-0.93001,0.93001,1.124167,1.173163,1.489731,1.654161,1.774371,2.115489,2.432239
-2.356194,-2.443462,-2.126007,-1.758883,-1.662939,-1.474682,-1.177465,-1.11114,-0.924557,0.924557,1.11114,1.177465,1.474682,1.662939,1.758883,2.126007,2.443462
-2.324779,-2.454562,-2.136405,-1.743359,-1.671615,-1.459577,-1.181724,-1.098046,-0.919108,0.919108,1.098046,1.181724,1.459577,1.671615,1.743359,2.136405,2.454562
-2.293363,-2.465538,-2.146683,-1.727802,-1.680187,-1.444418,-1.185938,-1.084883,-0.913663,0.913663,1.084883,1.185938,1.444418,1.680187,1.727802,2.146683,2.465538
-2.261947,-2.476388,-2.15684,-1.712216,-1.688656,-1.429207,-1.190108,-1.071654,-0.908224,0.908224,1.071654,1.190108,1.429207,1.688656,1.712216,2.15684,2.476388
-2.230531,-2.487111,-2.166875,-1.69702,-1.696602,-1.413946,-1.194233,-1.058358,-0.902794,0.902794,1.058358,1.194233,1.413946,1.696602,1.69702,2.166875,2.487111
-2.199115,-2.497706,-2.176788,-1.70528,-1.680965,-1.398638,-1.198313,-1.044997,-0.897372,0.897372,1.044997,1.198313,1.398638,1.680965,1.70528,2.176788,2.497706
-2.167699,-2.508173,-2.186576,-1.713435,-1.665307,-1.383285,-1.202346,-1.031572,-0.891961,0.891961,1.031572,1.202346,1.383285,1.665307,1.713435,2.186576,2.508173
-2.136283,-2.51851,-2.196241,-1.721484,-1.649633,-1.367888,-1.206332,-1.018083,-0.886562,0.886562,1.018083,1.206332,1.367888,1.649633,1.721484,2.196241,2.51851
-2.104867,-2.528716,-2.205781,-1.729427,-1.633944,-1.352451,-1.210271,-1.004531,-0.881177,0.881177,1.004531,1.210271,1.352451,1.633944,1.729427,2.205781,2.528716
-2.073451,-2.538791,-2.215195,-1.737263,-1.618246,-1.336975,-1.214163,-0.990917,-0.875807,0.875807,0.990917,1.214163,1.336975,1.618246,1.737263,2.215195,2.538791
-2.042035,-2.548733,-2.224483,-1.744992,-1.602541,-1.321464,-1.218006,-0.977242,-0.870455,0.870455,0.977242,1.218006,1.321464,1.602541,1.744992,2.224483,2.548733
-2.010619,-2.558542,-2.233644,-1.752613,-1.586833,-1.30592,-1.2218,-0.963507,-0.86512,0.86512,0.963507,1.2218,1.30592,1.586833,1.752613,2.233644,2.558542
-1.979203,-2.568217,-2.242677,-1.760127,-1.571126,-1.290346,-1.225546,-0.949713,-0.859807,0.859807,0.949713,1.225546,1.290346,1.571126,1.760127,2.242677,2.568217
-1.947787,-2.577757,-2.251582,-1.767531,-1.555425,-1.274744,-1.229241,-0.93586,-0.854515,0.854515,0.93586,1.229241,1.274744,1.555425,1.767531,2.251582,2.577757
-1.916372,-2.587161,-2.260357,-1.774827,-1.539732,-1.259118,-1.232887,-0.921949,-0.849247,0.849247,0.921949,1.232887,1.259118,1.539732,1.774827,2.260357,2.587161
-1.884956,-2.596428,-2.269003,-1.782013,-1.524053,-1.24347,-1.236481,-0.907981,-0.844004,0.844004,0.907981,1.236481,1.24347,1.524053,1.782013,2.269003,2.596428
-1.85354,-2.605558,-2.277519,-1.789089,-1.508392,-1.240025,-1.227804,-0.893957,-0.838789,0.838789,0.893957,1.227804,1.240025,1.508392,1.789089,2.277519,2.605558
-1.822124,-2.614549,-2.285903,-1.796055,-1.492753,-1.243517,-1.212122,-0.879878,-0.833603,0.833603,0.879878,1.212122,1.243517,1.492753,1.796055,2.285903,2.614549
-1.790708,-2.623401,-2.294156,-1.80291,-1.477141,-1.246958,-1.196429,-0.865745,-0.828448,0.828448,0.865745,1.196429,1.246958,1.477141,1.80291,2.294156,2.623401
-1.759292,-2.632113,-2.302276,-1.809654,-1.46156,-1.250346,-1.180727,-0.851559,-0.823325,0.823325,0.851559,1.180727,1.250346,1.46156,1.809654,2.302276,2.632113
-1.727876,-2.640685,-2.310264,-1.816286,-1.446016,-1.253681,-1.16502,-0.837319,-0.818238,0.818238,0.837319,1.16502,1.253681,1.446016,1.816286,2.310264,2.640685
-1.69646,-2.649115,-2.318119,-1.822807,-1.430514,-1.256963,-1.149313,-0.823029,-0.813187,0.813187,0.823029,1.149313,1.256963,1.430514,1.822807,2.318119,2.649115
-1.665044,-2.657403,-2.325839,-1.829214,-1.415058,-1.260192,-1.133608,-0.808687,-0.808174,0.808174,0.808687,1.133608,1.260192,1.415058,1.829214,2.325839,2.657403
-1.633628,-2.665548,-2.333425,-1.835509,-1.399655,-1.263367,-1.11791,-0.803202,-0.794296,0.794296,0.803202,1.11791,1.263367,1.399655,1.835509,2.333425,2.665548
-1.602212,-2.673549,-2.340875,-1.841691,-1.384309,-1.266488,-1.102223,-0.798272,-0.779855,0.779855,0.798272,1.102223,1.266488,1.384309,1.841691,2.340875,2.673549
-1.570796,-2.681407,-2.34819,-1.847759,-1.369028,-1.269553,-1.086552,-0.793387,-0.765367,0.765367,0.793387,1.086552,1.269553,1.369028,1.847759,2.34819,2.681407
-1.53938,-2.689119,-2.355369,-1.853713,-1.353816,-1.272564,-1.070901,-0.788549,-0.750831,0.750831,0.788549,1.070901,1.272564,1.353816,1.853713,2.355369,2.689119
-1.507964,-2.696686,-2.362411,-1.859553,-1.33868,-1.27552,-1.055276,-0.783759,-0.736249,0.736249,0.783759,1.055276,1.27552,1.33868,1.859553,2.362411,2.696686
-1.476549,-2.704107,-2.369316,-1.865278,-1.323626,-1.27842,-1.03968,-0.77902,-0.721622,0.721622,0.77902,1.03968,1.27842,1.323626,1.865278,2.369316,2.704107
-1.445133,-2.711381,-2.376083,-1.870888,-1.308661,-1.281264,-1.02412,-0.774334,-0.70695,0.70695,0.774334,1.02412,1.281264,1.308661,1.870888,2.376083,2.711381
-1.413717,-2.718507,-2.382712,-1.876383,-1.293792,-1.284051,-1.008602,-0.769703,-0.692234,0.692234,0.769703,1.008602,1.284051,1.293792,1.876383,2.382712,2.718507
-1.382301,-2.725486,-2.389202,-1.881762,-1.286782,-1.279026,-0.99313,-0.765129,-0.677476,0.677476,0.765129,0.99313,1.279026,1.286782,1.881762,2.389202,2.725486
-1.350885,-2.732315,-2.395553,-1.887024,-1.289456,-1.264369,-0.977711,-0.760614,-0.662676,0.662676,0.760614,0.977711,1.264369,1.289456,1.887024,2.395553,2.732315
-1.319469,-2.738996,-2.401764,-1.892171,-1.292072,-1.249831,-0.962352,-0.756161,-0.647835,0.647835,0.756161,0.962352,1.249831,1.292072,1.892171,2.401764,2.738996
-1.288053,-2.745527,-2.407836,-1.8972,-1.294631,-1.235418,-0.947059,-0.751771,-0.632954,0.632954,0.751771,0.947059,1.235418,1.294631,1.8972,2.407836,2.745527
-1.256637,-2.751908,-2.413766,-1.902113,-1.297132,-1.221139,-0.931839,-0.747447,-0.618034,0.618034,0.747447,0.931839,1.221139,1.297132,1.902113,2.413766,2.751908
-1.225221,-2.758138,-2.419556,-1.906908,-1.299575,-1.207001,-0.916701,-0.743192,-0.603076,0.603076,0.743192,0.916701,1.207001,1.299575,1.906908,2.419556,2.758138
-1.193805,-2.764217,-2.425205,-1.911586,-1.30196,-1.193014,-0.901651,-0.739007,-0.588081,0.588081,0.739007,0.901651,1.193014,1.30196,1.911586,2.425205,2.764217
-1.162389,-2.770144,-2.430712,-1.916146,-1.304285,-1.179187,-0.886698,-0.734894,-0.573049,0.573049,0.734894,0.886698,1.179187,1.304285,1.916146,2.430712,2.770144
-1.130973,-2.775919,-2.436076,-1.920587,-1.306552,-1.165527,-0.871852,-0.730856,-0.557982,0.557982,0.730856,0.871852,1.165527,1.306552,1.920587,2.436076,2.775919
-1.099557,-2.781541,-2.441298,-1.92491,-1.30876,-1.152046,-0.85712,-0.726896,-0.542881,0.542881,0.726896,0.85712,1.152046,1.30876,1.92491,2.441298,2.781541
-1.068142,-2.787009,-2.446378,-1.929115,-1.310908,-1.138752,-0.842514,-0.723014,-0.527746,0.527746,0.723014,0.842514,1.138752,1.310908,1.929115,2.446378,2.787009
-1.036726,-2.792324,-2.451313,-1.9332,-1.312997,-1.125656,-0.828043,-0.719215,-0.512579,0.512579,0.719215,0.828043,1.125656,1.312997,1.9332,2.451313,2.792324
-1.00531,-2.797485,-2.456106,-1.937166,-1.315025,-1.112768,-0.813718,-0.715499,-0.49738,0.49738,0.715499,0.813718,1.112768,1.315025,1.937166,2.456106,2.797485
-0.973894,-2.802492,-2.460754,-1.941013,-1.316994,-1.100099,-0.799551,-0.711869,-0.48215,0.48215,0.711869,0.799551,1.100099,1.316994,1.941013,2.460754,2.802492
-0.942478,-2.807344,-2.465258,-1.94474,-1.318902,-1.087658,-0.785553,-0.708328,-0.466891,0.466891,0.708328,0.785553,1.087658,1.318902,1.94474,2.465258,2.807344
-0.911062,-2.81204,-2.469618,-1.948347,-1.320749,-1.075458,-0.771738,-0.704877,-0.451603,0.451603,0.704877,0.771738,1.075458,1.320749,1.948347,2.469618,2.81204
-0.879646,-2.816581,-2.473833,-1.951834,-1.322536,-1.063509,-0.75812,-0.701519,-0.436286,0.436286,0.701519,0.75812,1.063509,1.322536,1.951834,2.473833,2.816581
-0.84823,-2.820965,-2.477902,-1.9552,-1.324262,-1.051824,-0.744711,-0.698255,-0.420944,0.420944,0.698255,0.744711,1.051824,1.324262,1.9552,2.477902,2.820965
-0.816814,-2.825193,-2.481826,-1.958446,-1.325926,-1.040413,-0.731528,-0.695089,-0.405575,0.405575,0.695089,0.731528,1.040413,1.325926,1.958446,2.481826,2.825193
-0.785398,-2.829265,-2.485604,-1.961571,-1.32753,-1.02929,-0.718586,-0.692022,-0.390181,0.390181,0.692022,0.718586,1.02929,1.32753,1.961571,2.485604,2.829265
-0.753982,-2.833179,-2.489236,-1.964575,-1.329071,-1.018466,-0.705901,-0.689056,-0.374763,0.374763,0.689056,0.705901,1.018466,1.329071,1.964575,2.489236,2.833179
-0.722566,-2.836936,-2.492722,-1.967457,-1.330552,-1.007953,-0.693491,-0.686194,-0.359321,0.359321,0.686194,0.693491,1.007953,1.330552,1.967457,2.492722,2.836936
-0.69115,-2.840536,-2.496061,-1.970219,-1.33197,-0.997765,-0.683437,-0.681374,-0.343858,0.343858,0.681374,0.683437,0.997765,1.33197,1.970219,2.496061,2.840536
-0.659734,-2.843977,-2.499254,-1.972859,-1.333326,-0.987913,-0.680787,-0.669569,-0.328374,0.328374,0.669569,0.680787,0.987913,1.333326,1.972859,2.499254,2.843977
-0.628319,-2.84726,-2.502299,-1.975377,-1.33462,-0.97841,-0.678246,-0.658096,-0.312869,0.312869,0.658096,0.678246,0.97841,1.33462,1.975377,2.502299,2.84726
-0.596903,-2.850385,-2.505198,-1.977773,-1.335852,-0.969269,-0.675816,-0.646975,-0.297345,0.297345,0.646975,0.675816,0.969269,1.335852,1.977773,2.505198,2.850385
-0.565487,-2.853351,-2.507949,-1.980047,-1.337022,-0.960503,-0.6735,-0.636228,-0.281802,0.281802,0.636228,0.6735,0.960503,1.337022,1.980047,2.507949,2.853351
-0.534071,-2.856158,-2.510552,-1.982199,-1.338129,-0.952123,-0.671297,-0.625876,-0.266243,0.266243,0.625876,0.671297,0.952123,1.338129,1.982199,2.510552,2.856158
-0.502655,-2.858806,-2.513008,-1.984229,-1.339173,-0.944144,-0.669211,-0.615943,-0.250666,0.250666,0.615943,0.669211,0.944144,1.339173,1.984229,2.513008,2.858806
-0.471239,-2.861294,-2.515315,-1.986137,-1.340155,-0.936575,-0.667243,-0.60645,-0.235075,0.235075,0.60645,0.667243,0.936575,1.340155,1.986137,2.515315,2.861294
-0.439823,-2.863623,-2.517475,-1.987922,-1.341074,-0.929431,-0.665395,-0.597423,-0.219469,0.219469,0.597423,0.665395,0.929431,1.341074,1.987922,2.517475,2.863623
-0.408407,-2.865792,-2.519486,-1.989584,-1.34193,-0.922722,-0.663667,-0.588883,-0.203849,0.203849,0.588883,0.663667,0.922722,1.34193,1.989584,2.519486,2.865792
-0.376991,-2.867801,-2.521349,-1.991124,-1.342723,-0.916459,-0.662061,-0.580856,-0.188217,0.188217,0.580856,0.662061,0.916459,1.342723,1.991124,2.521349,2.867801
-0.345575,-2.86965,-2.523063,-1.992541,-1.343452,-0.910653,-0.660579,-0.573364,-0.172573,0.172573,0.573364,0.660579,0.910653,1.343452,1.992541,2.523063,2.86965
-0.314159,-2.871338,-2.524628,-1.993835,-1.344119,-0.905315,-0.659222,-0.566431,-0.156918,0.156918,0.566431,0.659222,0.905315,1.344119,1.993835,2.524628,2.871338
-0.282743,-2.872866,-2.526045,-1.995006,-1.344722,-0.900454,-0.657991,-0.560078,-0.141254,0.141254,0.560078,0.657991,0.900454,1.344722,1.995006,2.526045,2.872866
-0.251327,-2.874234,-2.527313,-1.996053,-1.345262,-0.896079,-0.656886,-0.554329,-0.125581,0.125581,0.554329,0.656886,0.896079,1.345262,1.996053,2.527313,2.874234
-0.219911,-2.875441,-2.528432,-1.996978,-1.345739,-0.892198,-0.655909,-0.549202,-0.1099,0.1099,0.549202,0.655909,0.892198,1.345739,1.996978,2.528432,2.875441
-0.188496,-2.876487,-2.529402,-1.99778,-1.346152,-0.888819,-0.655061,-0.544718,-0.094213,0.094213,0.544718,0.655061,0.888819,1.346152,1.99778,2.529402,2.876487
-0.15708,-2.877372,-2.530223,-1.998458,-1.346501,-0.885949,-0.654342,-0.540892,-0.07852,0.07852,0.540892,0.654342,0.885949,1.346501,1.998458,2.530223,2.877372
-0.125664,-2.878097,-2.530895,-1.999013,-1.346788,-0.883592,-0.653753,-0.537741,-0.062822,0.062822,0.537741,0.653753,0.883592,1.346788,1.999013,2.530895,2.878097
-0.094248,-2.878661,-2.531417,-1.999445,-1.34701,-0.881755,-0.653294,-0.535276,-0.04712,0.04712,0.535276,0.653294,0.881755,1.34701,1.999445,2.531417,2.878661
-0.062832,-2.879063,-2.53179,-1.999753,-1.347169,-0.880439,-0.652966,-0.533508,-0.031415,0.031415,0.533508,0.652966,0.880439,1.347169,1.999753,2.53179,2.879063
-0.031416,-2.879305,-2.532014,-1.999938,-1.347265,-0.879649,-0.652769,-0.532444,-0.015708,0.015708,0.532444,0.652769,0.879649,1.347265,1.999938,2.532014,2.879305
0.0,-2.879385,-2.532089,-2.0,-1.347296,-0.879385,-0.652704,-0.532089,-0.0,0.0,0.532089,0.652704,0.879385,1.347296,2.0,2.532089,2.879385
0.031416,-2.879305,-2.532014,-1.999938,-1.347265,-0.879649,-0.652769,-0.532444,-0.015708,0.015708,0.532444,0.652769,0.879649,1.347265,1.999938,2.532014,2.879305
0.062832,-2.879063,-2.53179,-1.999753,-1.347169,-0.880439,-0.652966,-0.533508,-0.031415,0.031415,0.533508,0.652966,0.880439,1.347169,1.999753,2.53179,2.879063
0.094248,-2.878661,-2.531417,-1.999445,-1.34701,-0.881755,-0.653294,-0.535276,-0.04712,0.04712,0.535276,0.653294,0.881755,1.34701,1.999445,2.531417,2.878661
0.125664,-2.878097,-2.530895,-1.999013,-1.346788,-0.883592,-0.653753,-0.537741,-0.062822,0.062822,0.537741,0.653753,0.883592,1.346788,1.999013,2.530895,2.878097
0.15708,-2.877372,-2.530223,-1.998458,-1.346501,-0.885949,-0.654342,-0.540892,-0.07852,0.07852,0.540892,0.654342,0.885949,1.346501,1.998458,2.530223,2.877372
0.188496,-2.876487,-2.529402,-1.99778,-1.346152,-0.888819,-0.655061,-0.544718,-0.094213,0.094213,0.544718,0.655061,0.888819,1.346152,1.99778,2.529402,2.876487
0.219911,-2.875441,-2.528432,-1.996978,-1.345739,-0.892198,-0.655909,-0.549202,-0.1099,0.1099,0.549202,0.655909,0.892198,1.345739,1.996978,2.528432,2.875441
0.251327,-2.874234,-2.527313,-1.996053,-1.345262,-0.896079,-0.656886,-0.554329,-0.125581,0.125581,0.554329,0.656886,0.896079,1.345262,1.996053,2.527313,2.874234
0.282743,-2.872866,-2.526045,-1.995006,-1.344722,-0.900454,-0.657991,-0.560078,-0.141254,0.141254,0.560078,0.657991,0.900454,1.344722,1.995006,2.526045,2.872866
0.314159,-2.871338,-2.524628,-1.993835,-1.344119,-0.905315,-0.659222,-0.566431,-0.156918,0.156918,0.566431,0.659222,0.905315,1.344119,1.993835,2.524628,2.871338
0.345575,-2.86965,-2.523063,-1.992541,-1.343452,-0.910653,-0.660579,-0.573364,-0.172573,0.172573,0.573364,0.660579,0.910653,1.343452,1.992541,2.523063,2.86965
0.376991,-2.867801,-2.521349,-1.991124,-1.342723,-0.916459,-0.662061,-0.580856,-0.188217,0.188217,0.580856,0.662061,0.916459,1.342723,1.991124,2.521349,2.867801
0.408407,-2.865792,-2.519486,-1.989584,-1.34193,-0.922722,-0.663667,-0.588883,-0.203849,0.203849,0.588883,0.663667,0.922722,1.34193,1.989584,2.519486,2.865792
0.439823,-2.863623,-2.517475,-1.987922,-1.341074,-0.929431,-0.665395,-0.597423,-0.219469,0.219469,0.597423,0.665395,0.929431,1.341074,1.987922,2.517475,2.863623
0.471239,-2.861294,-2.515315,-1.986137,-1.340155,-0.936575,-0.667243,-0.60645,-0.235075,0.235075,0.60645,0.667243,0.936575,1.340155,1.986137,2.515315,2.861294
0.502655,-2.858806,-2.513008,-1.984229,-1.339173,-0.944144,-0.669211,-0.615943,-0.250666,0.250666,0.615943,0.669211,0.944144,1.339173,1.984229,2.513008,2.858806
0.534071,-2.856158,-2.510552,-1.982199,-1.338129,-0.952123,-0.671297,-0.625876,-0.266243,0.266243,0.625876,0.671297,0.952123,1.338129,1.982199,2.510552,2.856158
0.565487,-2.853351,-2.507949,-1.980047,-1.337022,-0.960503,-0.6735,-0.636228,-0.281802,0.281802,0.636228,0.6735,0.960503,1.337022,1.980047,2.507949,2.853351
0.596903,-2.850385,-2.505198,-1.977773,-1.335852,-0.969269,-0.675816,-0.646975,-0.297345,0.297345,0.646975,0.675816,0.969269,1.335852,1.977773,2.505198,2.850385
0.628319,-2.84726,-2.502299,-1.975377,-1.33462,-0.97841,-0.678246,-0.658096,-0.312869,0.312869,0.658096,0.678246,0.97841,1.33462,1.975377,2.502299,2.84726
0.659734,-2.843977,-2.499254,-1.972859,-1.333326,-0.987913,-0.680787,-0.669569,-0.328374,0.328374,0.669569,0.680787,0.987913,1.333326,1.972859,2.499254,2.843977
0.69115,-2.840536,-2.496061,-1.970219,-1.33197,-0.997765,-0.683437,-0.681374,-0.343858,0.343858,0.681374,0.683437,0.997765,1.33197,1.970219,2.496061,2.840536
0.722566,-2.836936,-2.492722,-1.967457,-1.330552,-1.007953,-0.693491,-0.686194,-0.359321,0.359321,0.686194,0.693491,1.007953,1.330552,1.967457,2.492722,2.836936
0.753982,-2.833179,-2.489236,-1.964575,-1.329071,-1.018466,-0.705901,-0.689056,-0.374763,0.374763,0.689056,0.705901,1.018466,1.329071,1.964575,2.489236,2.833179
0.785398,-2.829265,-2.485604,-1.961571,-1.32753,-1.02929,-0.718586,-0.692022,-0.390181,0.390181,0.692022,0.718586,1.02929,1.32753,1.961571,2.485604,2.829265
0.816814,-2.825193,-2.481826,-1.958446,-1.325926,-1.040413,-0.731528,-0.695089,-0.405575,0.405575,0.695089,0.731528,1.040413,1.325926,1.958446,2.481826,2.825193
0.84823,-2.820965,-2.477902,-1.9552,-1.324262,-1.051824,-0.744711,-0.698255,-0.420944,0.420944,0.698255,0.744711,1.051824,1.324262,1.9552,2.477902,2.820965
0.879646,-2.816581,-2.473833,-1.951834,-1.322536,-1.063509,-0.75812,-0.701519,-0.436286,0.436286,0.701519,0.75812,1.063509,1.322536,1.951834,2.473833,2.816581
0.911062,-2.81204,-2.469618,-1.948347,-1.320749,-1.075458,-0.771738,-0.704877,-0.451603,0.451603,0.704877,0.771738,1.075458,1.320749,1.948347,2.469618,2.81204
0.942478,-2.807344,-2.465258,-1.94474,-1.318902,-1.087658,-0.785553,-0.708328,-0.466891,0.466891,0.708328,0.785553,1.087658,1.318902,1.94474,2.465258,2.807344
0.973894,-2.802492,-2.460754,-1.941013,-1.316994,-1.100099,-0.799551,-0.711869,-0.48215,0.48215,0.711869,0.799551,1.100099,1.316994,1.941013,2.460754,2.802492
1.00531,-2.797485,-2.456106,-1.937166,-1.315025,-1.112768,-0.813718,-0.715499,-0.49738,0.49738,0.715499,0.813718,1.112768,1.315025,1.937166,2.456106,2.797485
1.036726,-2.792324,-2.451313,-1.9332,-1.312997,-1.125656,-0.828043,-0.719215,-0.512579,0.512579,0.719215,0.828043,1.125656,1.312997,1.9332,2.451313,2.792324
1.068142,-2.787009,-2.446378,-1.929115,-1.310908,-1.138752,-0.842514,-0.723014,-0.527746,0.527746,0.723014,0.842514,1.138752,1.310908,1.929115,2.446378,2.787009
1.099557,-2.781541,-2.441298,-1.92491,-1.30876,-1.152046,-0.85712,-0.726896,-0.542881,0.542881,0.726896,0.85712,1.152046,1.30876,1.92491,2.441298,2.781541
1.130973,-2.775919,-2.436076,-1.920587,-1.306552,-1.165527,-0.871852,-0.730856,-0.557982,0.557982,0.730856,0.871852,1.165527,1.306552,1.920587,2.436076,2.775919
1.162389,-2.770144,-2.430712,-1.916146,-1.304285,-1.179187,-0.886698,-0.734894,-0.573049,0.573049,0.734894,0.886698,1.179187,1.304285,1.916146,2.430712,2.770144
1.193805,-2.764217,-2.425205,-1.911586,-1.30196,-1.193014,-0.901651,-0.739007,-0.588081,0.588081,0.739007,0.901651,1.193014,1.30196,1.911586,2.425205,2.764217
1.225221,-2.758138,-2.419556,-1.906908,-1.299575,-1.207001,-0.916701,-0.743192,-0.603076,0.603076,0.743192,0.916701,1.207001,1.299575,1.906908,2.419556,2.758138
1.256637,-2.751908,-2.413766,-1.902113,-1.297132,-1.221139,-0.931839,-0.747447,-0.618034,0.618034,0.747447,0.931839,1.221139,1.297132,1.902113,2.413766,2.751908
1.288053,-2.745527,-2.407836,-1.8972,-1.294631,-1.235418,-0.947059,-0.751771,-0.632954,0.632954,0.751771,0.947059,1.235418,1.294631,1.8972,2.407836,2.745527
1.319469,-2.738996,-2.401764,-1.892171,-1.292072,-1.249831,-0.962352,-0.756161,-0.647835,0.647835,0.756161,0.962352,1.249831,1.292072,1.892171,2.401764,2.738996
1.350885,-2.732315,-2.395553,-1.887024,-1.289456,-1.264369,-0.977711,-0.760614,-0.662676,0.662676,0.760614,0.977711,1.264369,1.289456,1.887024,2.395553,2.732315
1.382301,-2.725486,-2.389202,-1.881762,-1.286782,-1.279026,-0.99313,-0.765129,-0.677476,0.677476,0.765129,0.99313,1.279026,1.286782,1.881762,2.389202,2.725486
1.413717,-2.718507,-2.382712,-1.876383,-1.293792,-1.284051,-1.008602,-0.769703,-0.692234,0.692234,0.769703,1.008602,1.284051,1.293792,1.876383,2.382712,2.718507
1.445133,-2.711381,-2.376083,-1.870888,-1.308661,-1.281264,-1.02412,-0.774334,-0.70695,0.70695,0.774334,1.02412,1.281264,1.308661,1.870888,2.376083,2.711381
1.476549,-2.704107,-2.369316,-1.865278,-1.323626,-1.27842,-1.03968,-0.77902,-0.721622,0.721622,0.77902,1.03968,1.27842,1.323626,1.865278,2.369316,2.704107
1.507964,-2.696686,-2.362411,-1.859553,-1.33868,-1.27552,-1.055276,-0.783759,-0.736249,0.736249,0.783759,1.055276,1.27552,1.33868,1.859553,2.362411,2.696686
1.53938,-2.689119,-2.355369,-1.853713,-1.353816,-1.272564,-1.070901,-0.788549,-0.750831,0.750831,0.788549,1.070901,1.272564,1.353816,1.853713,2.355369,2.689119
1.570796,-2.681407,-2.34819,-1.847759,-1.369028,-1.269553,-1.086552,-0.793387,-0.765367,0.765367,0.793387,1.086552,1.269553,1.369028,1.847759,2.34819,2.681407
1.602212,-2.673549,-2.340875,-1.841691,-1.384309,-1.266488,-1.102223,-0.798272,-0.779855,0.779855,0.798272,1.102223,1.266488,1.384309,1.841691,2.340875,2.673549
1.633628,-2.665548,-2.333425,-1.835509,-1.399655,-1.263367,-1.11791,-0.803202,-0.794296,0.794296,0.803202,1.11791,1.263367,1.399655,1.835509,2.333425,2.665548
1.665044,-2.657403,-2.325839,-1.829214,-1.415058,-1.260192,-1.133608,-0.808687,-0.808174,0.808174,0.808687,1.133608,1.260192,1.415058,1.829214,2.325839,2.657403
1.69646,-2.649115,-2.318119,-1.822807,-1.430514,-1.256963,-1.149313,-0.823029,-0.813187,0.813187,0.823029,1.149313,1.256963,1.430514,1.822807,2.318119,2.649115
1.727876,-2.640685,-2.310264,-1.816286,-1.446016,-1.253681,-1.16502,-0.837319,-0.818238,0.818238,0.837319,1.16502,1.253681,1.446016,1.816286,2.310264,2.640685
1.759292,-2.632113,-2.302276,-1.809654,-1.46156,-1.250346,-1.180727,-0.851559,-0.823325,0.823325,0.851559,1.180727,1.250346,1.46156,1.809654,2.302276,2.632113
1.790708,-2.623401,-2.294156,-1.80291,-1.477141,-1.246958,-1.196429,-0.865745,-0.828448,0.828448,0.865745,1.196429,1.246958,1.477141,1.80291,2.294156,2.623401
1.822124,-2.614549,-2.285903,-1.796055,-1.492753,-1.243517,-1.212122,-0.879878,-0.833603,0.833603,0.879878,1.212122,1.243517,1.492753,1.796055,2.285903,2.614549
1.85354,-2.605558,-2.277519,-1.789089,-1.508392,-1.240025,-1.227804,-0.893957,-0.838789,0.838789,0.893957,1.227804,1.240025,1.508392,1.789089,2.277519,2.605558
1.884956,-2.596428,-2.269003,-1.782013,-1.524053,-1.24347,-1.236481,-0.907981,-0.844004,0.844004,0.907981,1.236481,1.24347,1.524053,1.782013,2.269003,2.596428
1.916372,-2.587161,-2.260357,-1.774827,-1.539732,-1.259118,-1.232887,-0.921949,-0.849247,0.849247,0.921949,1.232887,1.259118,1.539732,1.774827,2.260357,2.587161
1.947787,-2.577757,-2.251582,-1.767531,-1.555425,-1.274744,-1.229241,-0.93586,-0.854515,0.854515,0.93586,1.229241,1.274744,1.555425,1.767531,2.251582,2.577757
1.979203,-2.568217,-2.242677,-1.760127,-1.571126,-1.290346,-1.225546,-0.949713,-0.859807,0.859807,0.949713,1.225546,1.290346,1.571126,1.760127,2.242677,2.568217
2.010619,-2.558542,-2.233644,-1.752613,-1.586833,-1.30592,-1.2218,-0.963507,-0.86512,0.86512,0.963507,1.2218,1.30592,1.586833,1.752613,2.233644,2.558542
2.042035,-2.548733,-2.224483,-1.744992,-1.602541,-1.321464,-1.218006,-0.977242,-0.870455,0.870455,0.977242,1.218006,1.321464,1.602541,1.744992,2.224483,2.548733
2.073451,-2.538791,-2.215195,-1.737263,-1.618246,-1.336975,-1.214163,-0.990917,-0.875807,0.875807,0.990917,1.214163,1.336975,1.618246,1.737263,2.215195,2.538791
2.104867,-2.528716,-2.205781,-1.729427,-1.633944,-1.352451,-1.210271,-1.004531,-0.881177,0.881177,1.004531,1.210271,1.352451,1.633944,1.729427,2.205781,2.528716
2.136283,-2.51851,-2.196241,-1.721484,-1.649633,-1.367888,-1.206332,-1.018083,-0.886562,0.886562,1.018083,1.206332,1.367888,1.649633,1.721484,2.196241,2.51851
2.167699,-2.508173,-2.186576,-1.713435,-1.665307,-1.383285,-1.202346,-1.031572,-0.891961,0.891961,1.031572,1.202346,1.383285,1.665307,1.713435,2.186576,2.508173
2.199115,-2.497706,-2.176788,-1.70528,-1.680965,-1.398638,-1.198313,-1.044997,-0.897372,0.897372,1.044997,1.198313,1.398638,1.680965,1.70528,2.176788,2.497706
2.230531,-2.487111,-2.166875,-1.69702,-1.696602,-1.413946,-1.194233,-1.058358,-0.902794,0.902794,1.058358,1.194233,1.413946,1.696602,1.69702,2.166875,2.487111
2.261947,-2.476388,-2.15684,-1.712216,-1.688656,-1.429207,-1.190108,-1.071654,-0.908224,0.908224,1.071654,1.190108,1.429207,1.688656,1.712216,2.15684,2.476388
2.293363,-2.465538,-2.146683,-1.727802,-1.680187,-1.444418,-1.185938,-1.084883,-0.913663,0.913663,1.084883,1.185938,1.444418,1.680187,1.727802,2.146683,2.465538
2.324779,-2.454562,-2.136405,-1.743359,-1.671615,-1.459577,-1.181724,-1.098046,-0.919108,0.919108,1.098046,1.181724,1.459577,1.671615,1.743359,2.136405,2.454562
2.356194,-2.443462,-2.126007,-1.758883,-1.662939,-1.474682,-1.177465,-1.11114,-0.924557,0.924557,1.11114,1.177465,1.474682,1.662939,1.758883,2.126007,2.443462
2.38761,-2.432239,-2.115489,-1.774371,-1.654161,-1.489731,-1.173163,-1.124167,-0.93001,0.93001,1.124167,1.173163,1.489731,1.654161,1.774371,2.115489,2.432239
2.419026,-2.420892,-2.104853,-1.789821,-1.645281,-1.504721,-1.168818,-1.137124,-0.935464,0.935464,1.137124,1.168818,1.504721,1.645281,1.789821,2.104853,2.420892
2.450442,-2.409425,-2.094099,-1.805229,-1.636299,-1.519652,-1.164431,-1.150011,-0.94092,0.94092,1.150011,1.164431,1.519652,1.636299,1.805229,2.094099,2.409425
2.481858,-2.397837,-2.083228,-1.820593,-1.627217,-1.534521,-1.162826,-1.160002,-0.946374,0.946374,1.160002,1.162826,1.534521,1.627217,1.820593,2.083228,2.397837
2.513274,-2.386129,-2.07224,-1.83591,-1.618034,-1.549327,-1.175571,-1.155533,-0.951827,0.951827,1.155533,1.175571,1.549327,1.618034,1.83591,2.07224,2.386129
2.54469,-2.374304,-2.061138,-1.851178,-1.608751,-1.564067,-1.188242,-1.151023,-0.957276,0.957276,1.151023,1.188242,1.564067,1.608751,1.851178,2.061138,2.374304
2.576106,-2.362362,-2.049921,-1.866394,-1.599369,-1.578739,-1.20084,-1.146473,-0.96272,0.96272,1.146473,1.20084,1.578739,1.599369,1.866394,2.049921,2.362362
2.607522,-2.350304,-2.03859,-1.881555,-1.593343,-1.589889,-1.213365,-1.141884,-0.968158,0.968158,1.141884,1.213365,1.589889,1.593343,1.881555,2.03859,2.350304
2.638938,-2.338131,-2.027147,-1.89666,-1.607876,-1.58031,-1.225814,-1.137257,-0.97359,0.97359,1.137257,1.225814,1.58031,1.607876,1.89666,2.027147,2.338131
2.670354,-2.325845,-2.015593,-1.911706,-1.622337,-1.570634,-1.238188,-1.132592,-0.979012,0.979012,1.132592,1.238188,1.570634,1.622337,1.911706,2.015593,2.325845
2.70177,-2.313447,-2.003928,-1.926691,-1.636724,-1.560861,-1.250485,-1.12789,-0.984426,0.984426,1.12789,1.250485,1.560861,1.636724,1.926691,2.003928,2.313447
2.733186,-2.300939,-1.992153,-1.941612,-1.651036,-1.550991,-1.262706,-1.123152,-0.989828,0.989828,1.123152,1.262706,1.550991,1.651036,1.941612,1.992153,2.300939
2.764602,-2.288321,-1.980269,-1.956468,-1.665271,-1.541026,-1.274848,-1.118378,-0.995219,0.995219,1.118378,1.274848,1.541026,1.665271,1.956468,1.980269,2.288321
2.796017,-2.275595,-1.971255,-1.968278,-1.679427,-1.530966,-1.286912,-1.113569,-1.000597,1.000597,1.113569,1.286912,1.530966,1.679427,1.968278,1.971255,2.275595
2.827433,-2.262762,-1.985973,-1.95618,-1.693503,-1.520812,-1.298896,-1.108726,-1.00596,1.00596,1.108726,1.298896,1.520812,1.693503,1.95618,1.985973,2.262762
2.858849,-2.249823,-2.000618,-1.943976,-1.707498,-1.510564,-1.3108,-1.10385,-1.011309,1.011309,1.10385,1.3108,1.510564,1.707498,1.943976,2.000618,2.249823
2.890265,-2.236781,-2.01519,-1.931668,-1.72141,-1.500222,-1.322624,-1.098941,-1.016641,1.016641,1.098941,1.322624,1.500222,1.72141,1.931668,2.01519,2.236781
2.921681,-2.223636,-2.029685,-1.919256,-1.735238,-1.489788,-1.334366,-1.094,-1.021956,1.021956,1.094,1.334366,1.489788,1.735238,1.919256,2.029685,2.223636
2.953097,-2.210389,-2.044103,-1.906741,-1.74898,-1.479262,-1.346025,-1.089028,-1.027253,1.027253,1.089028,1.346025,1.479262,1.74898,1.906741,2.044103,2.210389
2.984513,-2.197043,-2.058441,-1.894125,-1.762635,-1.468645,-1.357601,-1.084026,-1.03253,1.03253,1.084026,1.357601,1.468645,1.762635,1.894125,2.058441,2.197043
3.015929,-2.183599,-2.072697,-1.881408,-1.776202,-1.457937,-1.369094,-1.078994,-1.037787,1.037787,1.078994,1.369094,1.457937,1.776202,1.881408,2.072697,2.183599
3.047345,-2.170058,-2.08687,-1.868593,-1.78968,-1.44714,-1.380502,-1.073934,-1.043022,1.043022,1.073934,1.380502,1.44714,1.78968,1.868593,2.08687,2.170058
3.078761,-2.156422,-2.100958,-1.855679,-1.803066,-1.436253,-1.391826,-1.068846,-1.048235,1.048235,1.068846,1.391826,1.436253,1.803066,1.855679,2.100958,2.156422
3.110177,-2.142692,-2.114958,-1.842668,-1.816361,-1.425277,-1.403063,-1.063732,-1.053425,1.053425,1.063732,1.403063,1.425277,1.816361,1.842668,2.114958,2.142692
3.141593,-2.12887,-2.12887,-1.829562,-1.829562,-1.414214,-1.414214,-1.058591,-1.058591,1.058591,1.058591,1.414214,1.414214,1.829562,1.829562,2.12887,2.12887

==> data/lec.csv <==
5;power;0.565507;0.885373
7;exp;0.208839;0.542315
9;exp;0.223853;0.339993
11;power;0.430726;0.794006
13;exp;0.129654;0.302953
15;exp;0.147543;0.232692
17;power;0.318031;0.688998
19;exp;0.0936847;0.219054
21;exp;0.107584;0.179434


==> data/lec_gnu.csv <==
5	power	0.565507	0.885373    0.
7	exp		0.208839	0.542315    0.469266
9	exp		0.223853	0.339993    0.351141
11	power	0.430726	0.794006    0.
13	exp		0.129654	0.302953    0.264465
15	exp		0.147543	0.232692    0.222281
17	power	0.318031	0.688998    0.
19	exp		0.0936847	0.219054    0.184038
21	exp		0.107584	0.179434    0.162563


==> data/lec_tex.txt <==
	5 & power & 0.565507 & 0.885373 \\
	7 & exp & 0.208839 & 0.542315 \\
	9 & exp & 0.223853 & 0.339993 \\
	11 & power & 0.430726 & 0.794006 \\
	13 & exp & 0.129654 & 0.302953 \\
	15 & exp & 0.147543 & 0.232692 \\
	17 & power & 0.318031 & 0.688998 \\
	19 & exp & 0.0936847 & 0.219054 \\
	21 & exp & 0.107584 & 0.179434 \\


==> data/ribbons_11-13.txt <==
1	25	0.1391824162363202
2	25	0.14055931748698033
3	25	0.1409045632554649
4	25	0.12380348941622392
5	25	0.10733614188025818
6	25	0.09462483878776473
7	25	0.08455554259374004
8	25	0.0763982918411938
9	25	0.06966310501019508
10	25	0.06401161772625609
25	1	0.007298307704603767
25	2	0.014082365920044299
25	3	0.019035388103899348
25	4	0.022409646842556603
25	5	0.024647679926937945
25	6	0.02611410681311818
25	7	0.027069003280239475
25	8	0.027688654776532946
25	9	0.028089924854367638
25	10	0.02834943620968832


==> data/ribbons_13-15.txt <==
1	25	0.09229094377353526
2	25	0.07088647431093273
3	25	0.05245893269876961
4	25	0.038608028836121605
5	25	0.028471831390200552
6	25	0.021047883296920786
7	25	0.015575714537476403
8	25	0.011516852579559313
9	25	0.00849144821177876
10	25	0.006228384701412631
25	1	0.1194678937481631
25	2	0.09666392827104603
25	3	0.07521002650113487
25	4	0.05850286589964949
25	5	0.04584530323589749
25	6	0.03619640489943969
25	7	0.028754113697462707
25	8	0.022949782744236823
25	9	0.018381206256794146
25	10	0.014759197934950861


==> data/ribbons_15-17.txt <==
1	25	0.01039868106541049
2	25	0.017206646230451168
3	25	0.021748304421126168
4	25	0.024570888175903735
5	25	0.02627485723950074
6	25	0.027290661173274826
7	25	0.02789261242358059
8	25	0.02824820995290078
9	25	0.02845790910804087
10	25	0.02858144347106409
25	1	0.1150491541254654
25	2	0.11786051571295064
25	3	0.11958505442714801
25	4	0.12062615726376971
25	5	0.10646895498280382
25	6	0.0939103556803218
25	7	0.08397411552496654
25	8	0.07592259504853135
25	9	0.06926934581527189
25	10	0.06368134307980564


==> data/ribbons_17-19.txt <==
1	25	0.09861533477637809
2	25	0.10107318648353576
3	25	0.10220863536850167
4	25	0.10274272010418806
5	25	0.0936637714391291
6	25	0.08401239112644264
7	25	0.07608170506843015
8	25	0.06947571758576827
9	25	0.06390086667721137
10	25	0.05913980907143653
25	1	0.005064516286518825
25	2	0.01032228983311892
25	3	0.014705655517593872
25	4	0.018106259391648883
25	5	0.02067003046224815
25	6	0.02257716643763101
25	7	0.02398552617735863
25	8	0.025020893637587416
25	9	0.025779759749347864
25	10	0.026334773767837466


==> data/ribbons_19-21.txt <==
1	25	0.07007483321742279
2	25	0.058746354987364406
3	25	0.04811931418225357
4	25	0.0389407336553613
5	25	0.031368546395404165
6	25	0.025229292933753443
7	25	0.020271912614112726
8	25	0.01626390841024084
9	25	0.013013754597595285
10	25	0.01036950233385063
25	1	0.08531506643260275
25	2	0.07475050909734411
25	3	0.0631590149270878
25	4	0.052646668348349794
25	5	0.04379342227343745
25	6	0.036499285394861664
25	7	0.030508335892220923
25	8	0.02557195112070414
25	9	0.021484053417890267
25	10	0.018081214479396052


==> data/ribbons_3-5.txt <==
1	25	0.03049971726585177
2	25	0.03049971726585176
3	25	0.030499717265852173
4	25	0.030499717265852266
5	25	0.030499717265851933
6	25	0.030499717265851867
7	25	0.030499717265851933
8	25	0.030499717265851736
9	25	0.03049971726585151
10	25	0.030499717265851746
25	1	0.4184731584734362
25	2	0.28462967654657073
25	3	0.20905692653530678
25	4	0.16515869094466426
25	5	0.13648482672934223
25	6	0.116289657820952
25	7	0.10129833767742523
25	8	0.08972966070102995
25	9	0.08053188021883081
25	10	0.07304404611531805


==> data/ribbons_5-7.txt <==
1	25	0.23983608045822896
2	25	0.2362352533748959
3	25	0.18294523366777943
4	25	0.14879124594144422
5	25	0.12525226578268467
6	25	0.10809774293080164
7	25	0.09505704166464113
8	25	0.08481510323138865
9	25	0.07656096053656401
10	25	0.06976839162919088
25	1	0.012494782728719398
25	2	0.020698128553445425
25	3	0.025209595067457145
25	4	0.02754187164495889
25	5	0.028723877830587535
25	6	0.029318859202135214
25	7	0.029617562542111744
25	8	0.029767349874999224
25	9	0.02984242068427499
25	10	0.029880034508767875


==> data/ribbons_7-9.txt <==
1	25	0.12604024129216806
2	25	0.07236826435238178
3	25	0.04132607146444981
4	25	0.023862358763867688
5	25	0.01386704489598396
6	25	0.008076410569413418
7	25	0.004700849752172665
8	25	0.0027275318252743823
9	25	0.0015725423070981352
10	25	0.0008961830760397406
25	1	0.1842279415643758
25	2	0.12323812089751195
25	3	0.08338467475285653
25	4	0.05770731356357794
25	5	0.04059733471815461
25	6	0.028867735651165218
25	7	0.020666763531686973
25	8	0.01485824493754615
25	9	0.010710032973842711
25	10	0.007732114885154552
1	8	0.10732124143907003
2	8	0.055874829874650374
3	8	0.026053045639586433
4	8	0.0090130417854784
5	8	0.0008615116189776263
6	8	0.006636892881294778
7	8	0.010028008417880662
8	8	0.01202125784065609
9	8	0.013192712064137
10	8	0.01388085977067981


==> data/ribbons_9-11.txt <==
1	25	0.015525486000654344
2	25	0.023942508201057946
3	25	0.02743427674165618
4	25	0.02879814404986629
5	25	0.02932369234500811
6	25	0.029525437073800866
7	25	0.02960278088168448
8	25	0.029632417773681915
9	25	0.029643771896318012
10	25	0.029648121399858826
25	1	0.18016659190538506
25	2	0.18241416575176808
25	3	0.1736061432694827
25	4	0.14241017323897506
25	5	0.12066679011384027
25	6	0.10466090793601658
25	7	0.09239123169097746
25	8	0.08268902830091186
25	9	0.07482644240537971
25	10	0.06832660503534382

